Variable Importance Matching for Causal Inference

Our goal is to produce methods for observational causal inference that are auditable, easy to troubleshoot, accurate for treatment effect estimation, and scalable to high-dimensional data. We describe a general framework called Model-to-Match that achieves these goals by (i) learning a distance metric via outcome modeling, (ii) creating matched groups using the distance metric, and (iii) using the matched groups to estimate treatment effects. Model-to-Match uses variable importance measurements to construct a distance metric, making it a flexible framework that can be adapted to various applications. Concentrating on the scalability of the problem in the number of potential confounders, we operationalize the Model-to-Match framework with LASSO. We derive performance guarantees for settings where LASSO outcome modeling consistently identifies all confounders (importantly without requiring the linear model to be correctly specified). We also provide experimental results demonstrating the method's auditability, accuracy, and scalability as well as extensions to more general nonparametric outcome modeling.

==> figures/combining_pgm_w_lcm_results.csv <==
,Linear LAP,"Non-parametric
LAP",LCM
0,4.086964893404925,9.549197392082235,4.837578827890873
1,3.4740917897503607,9.173528085618415,9.173528085618415
2,5.859716245565956,24.893271812617208,21.392888729889272
3,5.12767056382652,3.021023631829845,14.460727597167846
4,10.247830154665095,27.842310502865388,1.9924544840723257
5,3.3588549914018486,16.953809161494334,7.585633542659558
6,4.4999716831215935,4.4999716831215935,16.261909828949623
7,0.05571244739878978,10.294256670503529,3.562455627931328
8,7.215191714503149,2.2623371285356484,23.184207888913136
9,5.690083544479563,1.1859024719844058,0.996938083858808
10,14.680535455090407,2.381742185488349,32.53912951763441
11,3.3992297655694728,8.628484737347264,1.6395666244015956
12,11.876767620996006,11.876767620996006,71.63165132190373
13,10.448224565007404,74.65079919581248,67.01410610918276
14,0.2857725257210717,7.312653980378457,16.280827128795025
15,5.297052898598097,13.100673633328721,23.709856452026695
16,4.9608020702422735,10.28179650586491,7.115204412328275
17,4.587336954665737,20.466083920547426,7.893955217925658
18,5.169897502609473,16.98986846880912,13.582616112712543
19,4.06630880007274,19.51980504057817,11.067404842134096
20,5.701535371195824,11.385434100240595,17.91364191020289
21,0.77452197896298,3.5204663837861148,21.458396720143597
22,5.579022356309224,23.259665985321476,22.640041878533708
23,1.1029873077663073,13.064812469529128,8.61871612781396
24,7.029063236030934,12.539297180616732,12.539297180616732
25,1.4874829547857331,37.567591740327515,20.872507736085296
26,1.9171635965313056,13.39499696031152,1.9171635965313056
27,2.501573256451856,6.469065011979708,14.889920168099984
28,4.695448105214737,5.389628461715219,0.565382432849546
29,1.5642370428124934,11.060329148462046,11.30671561961556
30,8.165453711755411,10.690842708260195,38.96176129342437
31,0.4603540121406482,15.740446638267105,9.465183717708857
32,6.545381630245913,2.169630214827542,0.5963601065805975
33,6.021638083342836,19.994896031189455,13.911343100294218
34,5.754103328377795,27.215590833900563,27.215590833900563
35,1.7791899135067126,4.309170821219624,7.189374243543526
36,12.028238235981433,0.41433842663792575,5.1286335562230505
37,2.36800294919955,29.463330781275964,4.769299319705112
38,3.816285349342408,2.3429253442170292,3.366419592682419
39,4.777933841891063,11.785554994230658,6.591340154012229
40,3.543263971231271,2.0551239112492627,4.897209270502108
41,2.310038759007682,3.2227910969133973,3.2227910969133973
42,10.031546134235583,13.072204192663762,7.7749327550985186
43,3.4362221526401413,17.35271044561989,1.2957389939367872
44,1.1001260176608554,2.2292669588357725,2.9017292979007934
45,4.095278873328752,12.593640050783705,22.418414858970266
46,0.9347879967798391,20.894928905790877,31.192401737261
47,2.0697157507844146,6.096130802050318,24.25648483778601
48,3.5969587316057687,3.5969587316057687,23.354849818008084
49,8.704672099674617,6.686426968107824,32.29757323512955
50,3.065883504700949,6.794381680927174,6.794381680927174
51,5.762472316987456,20.162866877995512,14.24243931899126
52,19.07898676203869,43.516897836503304,8.84143685517261
53,4.237332957119179,2.8644349705303895,4.314997450643482
54,12.110990128471101,15.19853734005234,46.993999448373685
55,6.711380031580902,12.96931743294887,9.69104117690945
56,1.4818665993049507,17.427120167145787,33.361495538016804
57,5.7321912425131885,0.7965089502310576,14.153264858496904
58,4.840248199909183,14.362508600487786,22.794264072620223
59,7.713095057766559,7.612515679726036,25.36265287634007
60,1.2099674763230865,1.2714810690515606,3.9555701725135606
61,0.20466808300309935,2.20610251507091,16.295211573060826
62,22.211189042791126,13.018721347570926,40.266809630881234
63,16.862782732226137,13.838792027368854,8.140207543515729
64,3.2198991664677834,17.678865804079656,14.965350534420317
65,2.3610669395179027,2.1094000789692675,11.85219002903035
66,10.24507583527555,12.327770999893044,37.15912927115385
67,6.740662842055258,1.4914750715431921,15.76541183210631
68,6.788793145757197,20.906431658307454,20.766106195209247
69,4.752364255034109,8.68930437614371,21.506349587120496
70,4.277165307208882,2.3060152422260245,1.244349089665711
71,2.6130010915434383,6.3049972516678565,11.482525066976457
72,5.7188717173528545,9.020928000344497,11.18596062399915
73,3.060294649788574,4.301559099149358,28.758052820646398
74,3.02526292640232,54.591348814033836,38.52702279975238
75,1.7450760389668005,26.01233128262146,17.902564118901623
76,4.34007601266447,5.097416818692788,10.423215669896813
77,9.438402870238406,28.641275471911996,15.479888744055287
78,21.85846642186857,5.171752896554125,40.31156477157245
79,13.664906913612526,13.716942272401539,3.599036366570047
80,4.959807660729155,2.8792428947855697,11.653934015208662
81,19.236135791638553,19.236135791638553,19.236135791638553
82,9.171110405109346,14.921082988169161,8.623492338272385
83,17.313875396785882,16.07638984208362,50.87201636167339
84,4.942629753136579,9.743851892693675,25.269856712999328
85,1.711850952924216,0.03001336465394644,6.575170323644372
86,7.389882489415427,25.119791139066578,14.762144750471435
87,13.281619197599952,11.140480657138113,54.980750125421764
88,4.9210927635386525,11.594494480817247,0.5589752322130579
89,5.673151220317422,22.055113115788384,69.00427096323108
90,6.940966345607336,21.459614896347233,29.80325235042821
91,1.6228385747448542,28.41746418287115,38.759966625255274
92,34.19855265262538,19.844023902628315,71.71656314812456
93,5.593271713749239,7.919194994351834,25.37548175811875
94,5.83628903074127,13.843937232274698,13.843937232274698
95,2.431698597330893,7.116515410139151,21.174916621387496
96,6.320755922979456,22.674176637928486,6.725782595123891
97,9.021838570571362,26.471720541857195,34.09131845309565
98,9.066029626405168,5.354152723650529,12.377044535333539
99,6.774519822533409,0.10303671047542284,37.86318005300225
100,2.8504439094094067,27.61470235279208,0.9999376652476428
101,10.454412018649464,13.169299262205456,14.664282019104363
102,4.071741411739467,23.164273519599988,1.1372380248281075
103,18.195590207561082,30.486085111116523,10.81774525083128
104,3.2508925225635323,15.689210683055592,10.632825619963555
105,0.28900678624906107,24.041822115511565,2.0216737652227152
106,10.10460320118213,19.042651688001797,20.898822270813355
107,4.381531016493511,18.16750054461542,4.473930251777659
108,6.701891163229263,12.471279016159698,5.241616698472285
109,2.707531591613389,17.3061377062471,0.3022270130637139
110,2.6029549935635004,36.268407344677314,9.111639005810112
111,5.083271582413005,7.641220746296426,0.8036228232906524
112,2.2796426774868266,13.531494372104767,4.095048567579781
113,3.047662132293315,5.2098663768473426,26.061755286424084
114,3.9008298743207312,31.428117780525525,16.93442092408634
115,5.97775810356606,12.287511796954767,11.125965781452976
116,11.476987784655261,19.38491313293484,9.835261534066571
117,4.399771105112492,13.854019678304411,5.613217170885356
118,14.415804968431274,38.59405423386849,35.41359300036605
119,17.435980613495172,22.36497682635932,29.98829086135218
120,1.2787685203451389,7.186847253960721,9.481501350750008
121,7.000928540861487,22.57606959335176,30.754154247230126
122,4.107868255693976,3.3682382564301,13.75339644803067
123,7.323563087530022,16.699463501036938,2.76425133476533
124,9.170665569883766,3.2897271807627533,1.5011621240414499
125,6.884917212142824,3.9692586434958628,6.681801651522491
126,5.469962198698056,3.0195037976320833,4.175936405975165
127,65.74342213547362,47.52340221417363,27.964284769236656
128,13.906877595956516,32.87565093319802,11.70935918684907
129,17.865374993605496,1.8173562153861607,1.2534162896165224
130,8.600205240215388,24.140200784836637,12.811936071404403
131,5.717753409200629,9.592555338951875,17.679226431482153
132,6.706658041379384,11.175062621515437,18.610145724136714
133,4.235795804309937,0.5158738304565418,7.857655146589188
134,11.963634751122939,33.726012505425615,54.98961667362482
135,10.916362875824241,3.288430754177895,17.305526815065633
136,3.716873103596619,5.227442348224862,21.053408800040376
137,2.433704563452153,9.96414620827251,2.433704563452153
138,8.109610735841258,8.109610735841258,8.109610735841258
139,3.220084187514665,10.386921610682776,5.279786738962059
140,5.307882420932938,4.053688078174762,7.267774904026314
141,7.340449593172757,8.546201831588126,22.082090913773843
142,2.4572662225049555,6.206291543342147,17.785946633383503
143,9.748198743303394,13.981225182036344,5.588154750932516
144,32.49444020731932,39.85387279961677,29.87719054833571
145,8.878972675109566,17.871989340241328,34.396725589542754
146,0.21797796562276517,11.18558224840756,15.604707818752008
147,2.6584976831648603,5.419702313759995,1.7443648956259956
148,5.808986420471285,22.218538179711885,15.23477940823227
149,0.2555518522146514,8.83395054026272,4.7471849641897705
150,7.5952457156492414,8.313038930287078,10.56394517234456
151,1.017889678702403,15.471636847857368,13.825188001525746
152,2.7066515168329204,1.7658854923955971,12.689235436992988
153,14.621632694267419,14.621632694267419,41.91896369947111
154,4.430453508816278,7.4829901815100754,31.1123374610684
155,4.017752260255534,7.45905354983649,13.520374968148715
156,4.2623681365391874,3.380991372205301,9.386255780932927
157,10.13038887968628,7.367537847417836,3.4106895188970725
158,2.1540842499991086,29.350648186964563,7.959518559370075
159,1.445046004350278,12.518173342320042,15.561838588955514
160,16.949353802009085,41.86067409869699,26.928158281683352
161,8.098014907462282,6.125440034999031,16.888527446542508
162,6.1389089229383815,22.087302965742975,16.460906637710384
163,0.6559558925286595,17.169638303961207,16.69359490417129
164,0.9297287724099874,0.19808785910281657,11.863404282702714
165,4.980799255739981,16.18252515073968,16.096512947886858
166,2.9736788235943905,10.899068521170847,22.48258827852097
167,9.022371523350813,23.195316561153973,30.2588754856818
168,21.680453283446624,13.291910463325976,2.5384011436765093
169,3.3226924331121506,4.961897301372542,11.581204757108157
170,1.598482608024831,3.0103441790378724,8.314845032906824
171,1.0964344928628122,10.621688199888041,3.0177960230245873
172,21.869012444328177,0.4741950347128707,9.622249127220083
173,7.962857029418824,1.8717035615970623,6.520492792816583
174,7.279643385054989,7.279643385054989,50.632201323952515
175,13.953411319181157,8.187363855852254,4.3843580328442755
176,4.952119713769932,15.887768768591258,16.175611013647767
177,7.520978411125654,21.89752556441634,24.79582881125919
178,1.181205001577375,4.233741674271172,7.216648108459502
179,12.086232832706287,38.56882959012286,2.5065005293556197
180,1.687398168623801,7.060635846834067,6.432073059309765
181,0.8199445603458031,18.564319855193204,7.168797125073382
182,5.8423205070218955,10.656945365547045,10.569703802758951
183,4.152270667799048,0.8885519433269522,9.518808490912292
184,3.0897050469873406,7.518370064157374,29.336711029709853
185,15.354553883044133,37.86601560251893,40.84439495703057
186,0.4248772128142235,30.086154372708883,45.671418618814265
187,2.824433381910847,8.718097938671661,9.454271758630675
188,2.9283585073735807,6.5015225988500305,29.33620340146933
189,0.8888467504189776,4.642768726376531,2.1912336365535907
190,3.0190924006080735,0.8973756648606184,4.10903875346942
191,4.975077347377628,19.486868895013856,14.815402864529517
192,5.910168863589675,15.427639331866722,7.409897941161283
193,5.740174275126524,17.701999436889345,12.804058384932796
194,3.454149607859904,31.748585313585693,5.415075703494409
195,7.492145659404365,10.10221521692739,16.821823432975485
196,0.9194557212347085,0.9194557212347085,5.7586051190972185
197,6.674340145249161,1.7770386968168594,18.493181143104493
198,9.402940262127643,16.425456526754246,13.432043322513309
199,1.971552889996147,21.808167723472465,10.662573403398
200,7.977293453131701,1.0688387020780965,31.638987045600693
201,11.468407777564623,2.275940082344423,38.26496570676572
202,2.3082145409365644,12.473567979512325,12.989984260291614
203,8.67933970995578,3.6652385708826762,40.10290250175735
204,0.1560372493127815,30.01849328557249,24.780309443749488
205,0.826390824818354,20.945800939731214,25.326351465367175
206,4.453413963128678,10.000857230776084,9.91801479606841
207,11.368593088415963,11.402175744828071,44.253308779933576
208,3.5353687843679893,13.985308811963094,23.118242301944562
209,9.864285851244723,21.482354680160427,0.01225610268691213
210,2.8617726137208876,23.159064772522512,7.326354007118766
211,37.28498213502699,42.19374991107122,8.877139703702511
212,4.270644587991505,0.8839624301777675,4.455013160554941
213,4.471562346015617,20.609723195197603,25.047844488923417
214,2.101264224318701,12.042541122904606,6.2814027812068005
215,1.5716074539960516,2.8210818549094014,6.810118887967235
216,4.630580884192867,4.630580884192867,17.037357175546532
217,1.29255000287867,0.7021264478150187,21.749022995742266
218,9.690440060742894,36.4435676294287,25.54936501240762
219,11.488443368516776,17.987507266954907,23.43261372141351
220,45.66722213066099,11.560988070924225,14.972627383396201
221,12.807730435438572,11.614369419299493,41.339136607062756
222,1.6301473495651724,34.385878449774324,44.97122413009518
223,3.1433998401232017,14.44366531292927,4.006465592561177
224,2.6495452667044503,0.6424100490326623,14.372470894141536
225,2.742023761619752,2.0646588973790934,9.95789086581943
226,0.30203587216242056,0.30203587216242056,21.935340386250296
227,7.533313708702806,11.69345209598412,12.151469631102877
228,3.5789208064875453,23.539150058516086,9.127706492020152
229,1.3598770426335776,9.584798010779982,9.77524508842954
230,1.1932531043960708,0.49834300201969484,1.5811847873077056
231,6.536039300522546,8.761561675795889,51.977908881390945
232,1.8474721816440791,1.575367089907168,0.9046648724355553
233,1.2928584968662804,10.956300981594843,14.831274878796144
234,0.028867641674764855,2.828128633344349,8.580988215783933
235,8.771580584266275,39.30066396738015,31.061772760388642
236,0.49566857077718396,5.367593835795958,1.9084943790768136
237,11.124538207154941,29.612372234071863,10.41310096418374
238,10.185729076426446,21.505245884260717,44.36579867988908
239,9.94997904628055,9.94997904628055,36.95211446346735
240,2.629455273059264,20.754016339994443,2.5271023198599494
241,18.07374034621712,47.38141692099265,25.11771784559926
242,6.793853798440125,9.500883906667688,4.850466859348934
243,10.056905412231204,4.924914937260987,46.24241709797081
244,2.5442978369192133,23.544935665628458,15.59174337934737
245,4.912542166878207,16.87436732864103,30.0611889700073
246,2.4688431893991805,25.973634572996247,35.975887619093754
247,0.8996201489543694,0.9763209664127075,1.9740864953953867
248,21.90963310790368,16.903757782956795,21.585666483357837
249,22.359216224997738,51.30527291526208,43.61912919505693
250,21.73036036552412,1.921150909192292,6.5747717514314274
251,14.846027340559175,13.127763858149757,23.21317925958802
252,7.726333819549744,60.3856633560217,6.100450825738868
253,7.566758239605335,5.710004788093627,12.940393938845546
254,6.745163256354985,6.887168907018491,42.97969316476177
255,0.40658750296492485,6.559196243114407,0.4472664278434948
256,10.704143532316088,9.250831537427775,18.799502878589315
257,5.451952996321033,6.49551906306111,10.245125201754767
258,0.06977037132216424,0.7280171620325575,6.729758837451328
259,0.6917068166287947,5.21298842533092,36.272741891922685
260,5.34607363891395,0.5620050947016324,8.769491654399474
261,7.09645095679189,8.302203195207259,15.714869606890517
262,1.2255074905662937,3.6631959961154124,5.526566146825196
263,21.750332758146605,51.364413503628775,103.86760569375858
264,17.88713342014198,3.972021098014139,37.27727463521671
265,7.640460544320916,2.2520983497725453,17.046643755967793
266,5.011223689098472,0.8182895057340147,7.611158559434173
267,0.5501927839676597,12.957632512202409,3.3839676624180584
268,15.64279736257987,13.39589209500241,12.01779542248589
269,0.14154239703277938,4.659797064546673,11.314493110724698
270,2.972039884110515,1.8442232525977111,9.482839432654401
271,4.3726352458196445,9.640164347934927,2.5099842704120974
272,10.28806400567477,44.99685853640195,75.49421967883868
273,5.445266585694711,20.871094688168355,3.2394282303432362
274,6.311340934869733,19.21931221349307,37.843678419876795
275,4.64875800690162,8.267263153855563,16.121732811468082
276,1.865672190597195,13.400969194311969,54.54944266585025
277,5.21548192591527,10.76323391195847,30.93705436849871
278,11.027371339211214,6.835493238163465,19.282446420501472
279,8.143954707872282,14.741198001656016,1.5529160623297287
280,5.399676513301644,15.140074320414671,35.06645112969833
281,13.994739576811142,5.166038729786294,7.354215429574197
282,16.18002336930072,31.2653941743864,0.9948610813774579
283,1.2336915968647162,9.358875029416751,13.500927943412165
284,0.6231373762788337,20.568255750960247,37.57668071892875
285,5.6367799928636515,21.63357199925968,9.872376598413492
286,14.313945685090559,10.54985897395703,13.848649502013274
287,2.2808993419474035,15.605132295042054,33.257917829845226
288,6.026060185352833,31.39980626625831,6.097788477354953
289,7.022431383230119,2.0083302441570146,40.36757877828586
290,9.263123583304285,9.263123583304285,16.598881067361205
291,1.8580049606084579,0.47167585689315317,15.024148857517158
292,6.447172690890113,38.667985581778794,12.60585517249784
293,1.4902469483512562,6.76435978227012,26.647469617057546
294,10.020394655463832,14.094143321344916,63.27848284884891
295,5.499740894265656,3.957402674685465,6.5880244477733285
296,9.19522599380798,4.363477345322522,3.333297964264446
297,0.7030870659715021,1.8881550845615465,11.530150909626826
298,16.163286741828443,29.88602678770411,6.068050435775689
299,11.868658138853377,3.8138221812281046,3.77085857357892
300,1.7009825623823076,6.198273685830841,21.32883042179631
301,10.675774540954123,13.670716185791775,6.833435842772232
302,2.173606052778652,1.4522062205241824,21.058635981724848
303,10.2210555247828,13.834919999797785,28.30723659613615
304,4.398374466512635,16.848112697257605,13.448943243454366
305,2.2312539241773237,2.9714805866550975,27.982901677779303
306,3.8703780875755456,24.61729520989327,47.06112882493248
307,6.966082803614242,18.311054894153315,40.08117741009407
308,8.138772675372095,5.5480129641483344,0.7341375785001105
309,11.799648943104486,6.3360672698541975,26.44851460616667
310,2.9740810090935526,10.3393529202215,0.4984478952380229
311,1.842541408431316,5.95621597335429,5.184613692212707
312,6.303650426871293,10.175691653103137,8.223464491607253
313,41.79060580345511,43.86789469520217,9.924460476795701
314,8.35695912770737,73.46431361384461,123.28827860810301
315,3.325288667061912,16.251167780188325,8.049000479656456
316,10.835452492015634,4.808298668888867,5.789256149926885
317,0.8005204035963658,8.82321948231153,10.732323638733192
318,1.6575725912955348,20.60351855713912,2.1182684430363588
319,7.469541713832058,22.033414237166014,31.330547164317878
320,5.82481471465789,6.660112203523781,10.266414187300455
321,2.4138487358704386,1.5048148888571258,3.1654660541327755
322,20.600532604812543,13.074528645416109,3.5348004683814285
323,1.9909950947522788,26.73750204172275,55.64884602870853
324,8.187508086219253,9.716496204302793,0.5047853402762641
325,3.061130023635471,1.8625279532293675,0.04482044663964757
326,7.602515257878764,23.094824667334997,42.84215192806225
327,23.423130765705906,40.453045190270075,42.61301143296704
328,2.356282019545489,13.25617243290413,5.598255521190872
329,0.9979750390869881,1.693574892921447,3.44895816846347
330,30.659328965152596,20.457617095089546,24.979609979378438
331,4.771892722952053,4.488782236704552,12.849892132989114
332,1.6475007955201022,7.113927035468841,11.650737280915315
333,2.413801814490199,5.163339610766371,10.171541230049414
334,3.821094687228282,18.431451151064635,19.789044038290285
335,4.541871682250619,4.541871682250619,10.884031832450809
336,1.9702789216370533,5.681965816777236,12.95844820910515
337,12.803430310832299,16.622431405187548,15.979556120266047
338,0.6948777720931503,32.80982415856067,25.564814203700948
339,11.248987824294367,18.361275528728086,20.01024196843938
340,5.166552294475949,26.92966431461167,10.4648856315943
341,25.32697520828779,6.845945353661705,39.73655466313936
342,3.744012804944873,18.812057629158375,14.831219883672091
343,3.519069589203255,5.067262345260083,3.538847123260908
344,6.097402706616979,13.701760567930606,30.298084171568
345,5.290816885374511,1.774662247542473,12.282508501467206
346,7.686701464635153,8.892453703050522,3.7452407151782268
347,6.5902727311242835,7.0950918982243465,2.1378518896671537
348,9.59437078942588,34.27582184902599,20.691847694592667
349,2.3230506781862488,5.346754128800612,10.584535557345319
350,4.056473193427314,5.20289057719798,6.214488509231769
351,8.84131677557798,6.1097045930153655,15.256930313576731
352,2.336698418903765,18.495483011324694,24.329577044911616
353,10.777840318530622,16.470608230478092,22.711156702824056
354,15.236235164291628,13.871164319583656,28.68873539868777
355,4.591096560722093,1.4972641740042434,9.11833579929143
356,2.693604320345173,10.606590189955583,4.127976315673109
357,18.94898232585325,18.94898232585325,6.299329772011902
358,29.37136969155729,11.699805380929817,16.770222529595365
359,3.57818242497018,11.098065578281194,18.238688151590893
360,9.60806147159333,4.8273520213901975,29.17751794725571
361,3.1576924714895966,15.941839900650038,25.206754761978303
362,11.294667899229122,5.875540088011582,47.98398539073685
363,2.9981420895885265,8.05256674769764,1.05950184714969
364,5.690720788161059,0.2888614196838404,3.260661538625598
365,1.7412827280442968,18.839923176068567,6.590520715194856
366,11.900172653536025,15.36508032732466,8.534043091273993
367,1.0613992396757865,10.590456541930806,8.617528414128351
368,6.375264828692366,19.93812458848607,0.9096645660721805
369,7.146162297440412,26.489147789228653,20.360748215608353
370,10.649997990273633,13.73820524148401,18.76570008533993
371,6.152381058447858,3.0753493484201044,5.926088473239247
372,4.4266621944945825,8.432717944803102,5.079682908021951
373,8.113055976912108,14.296801242599102,7.150575442399457
374,2.589083695962003,13.431962037911802,15.263420081498992
375,6.995108460267012,25.011382146324546,29.82593975832147
376,1.0688274810485794,3.9495315202905985,4.990132783710074
377,6.7028324129259005,9.387304187428327,40.76685144660598
378,7.421170512487748,1.036295120360606,7.64906544985827
379,2.713167393349579,3.846598746569441,16.25126856402599
380,24.005118403268625,55.620132602383585,39.76370121852202
381,1.1285865841801197,6.390716700499119,5.101154963415269
382,2.102951880910652,4.078011536949234,6.93546016316354
383,9.20056256495215,6.0056003433765,11.513792967046612
384,17.8558005612839,45.486837095089875,46.79107155221467
385,0.9379264221084576,4.699459563579904,5.220779991997354
386,6.70260825892953,28.054576524652816,1.378025300260532
387,3.0012243368310685,5.151210157586833,13.289966427658003
388,0.8351219270634402,23.70797974150615,12.643626561187894
389,27.26479059989218,10.596087680088019,61.27400190968959
390,9.986073755319524,19.937654805721913,9.622843275530407
391,1.0745888569713529,3.3938157231646997,0.148615883086606
392,0.6500268814992562,2.110579045901641,33.26013428072095
393,2.682908300862991,13.10777665542426,55.14857036308504
394,5.10958502851669,12.790655977837673,22.910825263254402
395,0.9108014179512907,0.3452238108768597,32.35731897377923
396,38.26546410758332,10.132305516669746,22.80222651525581
397,11.386901485709338,10.894437838046748,13.544449740988437
398,3.4012477865052944,24.775662326039622,33.82732351093787
399,4.945043593641266,12.42538657301101,1.5022210306731125
400,3.315895123034977,4.055815618434821,20.494347231202596
401,1.4804927632389138,11.167127112129862,13.115146567179494
402,1.8767171029025054,0.306500195672343,17.45084540300477
403,0.4904416337049824,9.061857412808102,8.399244560839648
404,6.380467648154905,29.949883927352545,55.081250036254346
405,1.7167005122401164,9.892109219926155,10.076397260677815
406,5.025965565558426,19.386970870154848,9.83554419215153
407,5.700169907117669,1.6095231761385946,6.363480056367777
408,4.816169978170983,9.261522628389628,39.091571444306865
409,0.5587101074648615,0.5587101074648615,11.825816418722667
410,3.732795757541112,24.374683656335648,0.2538559328337442
411,0.7632283348913944,14.310625642806428,8.422910709953669
412,5.318227061055225,11.145911211370873,0.14534797517569586
413,3.7839944856104495,1.8128417184135657,8.8183726803165
414,1.1413303868688445,6.05653604340521,1.426086378577672
415,3.6622152334545888,7.000276583663286,25.623658322580628
416,11.45952352509886,10.544663877272939,34.03180730622984
417,5.6195850850808995,2.9474294809850416,3.374632516429699
418,11.977824620754362,14.367358793852873,24.532467623604198
419,2.810658031710922,7.636289330530964,6.2744668761363265
420,4.562133241568915,6.796761508995971,24.769031449861345
421,3.0283241403622156,13.802863422417033,16.48739082413593
422,7.927634111905405,24.852462653660574,31.510129065552036
423,2.3168635930522328,16.25221396116673,13.46107442797748
424,15.12420565277435,7.915482977867143,10.6114133060452
425,1.2637914434794908,9.114701507803687,1.9549642735843449
426,3.0093860690039245,3.0093860690039245,13.752950688256337
427,4.50085457311787,19.79246147772178,7.860396681034317
428,9.91787545548825,7.557127150156504,11.408986191867072
429,3.241634353789351,20.38659420657426,30.299856057671207
430,8.31550919663308,4.368011047866112,28.267159806195004
431,1.9174085956357771,11.830727488750668,16.641401555042293
432,1.7213630267602298,5.542096566264881,1.8111427904488941
433,29.372744549062503,47.57399359492237,0.6460230349620133
434,30.073865546463637,0.6216144406715784,58.681661060040554
435,13.043327896224753,23.457335370677896,18.228099527408276
436,5.342407136810436,8.809614267451622,4.178808978202312
437,6.811197205854196,4.993309233459481,6.9515016846088535
438,7.885917630439359,1.3572174376951125,12.15738017978672
439,0.9404538056834042,19.744158958069406,10.575262659355914
440,4.32113878215889,13.019195911837656,28.087622080706993
441,0.8060775133535429,10.782541642818217,7.8495991179529625
442,4.716650245208136,25.837835670212257,24.125548074185907
443,4.8051465162056015,7.949018134717404,1.1773875422973603
444,3.3887521003131695,1.4230592127455672,24.491380600875747
445,2.6847019236656493,0.19994481836736355,18.291002173967257
446,1.066520874309127,8.872099698566075,17.940999293459512
447,14.07682833983479,13.602984037102729,24.660326270037302
448,1.8474633160253404,6.989572669293608,41.226445860690035
449,1.2066576945048055,1.9011116193494786,28.64911144843051
450,7.294436041852791,4.6533430148269375,26.19212934168631
451,32.60420100171093,26.66377658303741,44.283370202051834
452,1.4084780739783156,10.27528380445753,14.530612445079967
453,29.485071124606435,29.485071124606435,16.39602442270281
454,3.945624636764748,15.353159170929516,0.39001418432164314
455,7.045596138713545,15.938338629221107,16.56582703276829
456,3.4651474994549645,4.831217724777538,4.546977381722456
457,30.868965738147367,33.919480028547284,18.32361074348337
458,2.9478469675961314,6.974262018862035,7.248585129295009
459,2.1026311856186215,2.14326097446334,45.2358849909161
460,1.0735516810474852,5.591825750459565,15.084045826228321
461,1.3347782894197664,4.895721385000435,17.706402116720113
462,1.277310569046751,8.604649583570453,23.307643079694053
463,3.7632580870864487,12.938404195726307,3.673400193094018
464,10.864576686406213,15.722939095048524,2.1523855004751127
465,0.7288549674406539,8.415353288639139,10.073479945714837
466,17.438354977013496,30.480650251552962,40.319317347233145
467,1.5373680702179513,2.6493902272882224,2.376979603505145
468,6.3735345609231615,4.651495161984926,15.166798090707019
469,40.13057483049644,40.13057483049644,21.000388092200012
470,10.031151296924932,34.23544403806767,9.605366758476023
471,6.660928137407779,4.267756412305255,24.255018052125347
472,40.32810844084287,40.32810844084287,68.69093576556924
473,18.519910260133702,0.2801630240423103,31.646749106688016
474,0.42552157299311943,9.148023332150842,25.73800681938029
475,1.4203499651636804,17.67830224366775,11.409507781422107
476,6.343166538964979,3.5567091810858784,10.135063090193583
477,5.263821824438573,3.722525897023594,8.781454411087047
478,10.811015182390745,1.2582438198737163,8.617644155492632
479,9.977231533789762,8.090266140669783,22.006511096593073
480,4.78274050968216,17.24412462560482,34.19436953179854
481,15.251005729999477,3.029084305455143,0.5801338411139767
482,2.794167136458519,14.382786292630279,9.700234330511826
483,1.6862886472690093,0.2962740449219581,19.984480279400003
484,6.453327485168614,3.158620593646944,6.993823456955894
485,14.018097525895698,3.257682912459856,11.457590056086033
486,13.83354645082776,28.863325591464307,26.680832632348096
487,3.9262500382858576,14.808728742628048,13.541483654402299
488,2.1425680952358306,7.6899191156698805,4.754381922454538
489,50.03659462635822,68.16185967265382,21.15565865380202
490,6.000602904211384,3.2862024031653547,18.576720667505803
491,3.409460323322463,7.277904834891672,14.235904012561463
492,52.70334228055799,45.89111453088506,42.753397648005574
493,18.87196395769145,30.734858721614714,13.309026096234106
494,0.420507557887162,22.320882767086072,7.881451666137337
495,5.2700161661684355,2.6956939416295853,28.00756606379809
496,13.616928391525164,8.879142722132134,4.49033443453909
497,2.0538036190796163,2.2957965426290556,5.907499406171681
498,9.103170991013428,1.9275652743664011,41.58038089780149
499,10.429577654310009,25.66747678040346,45.83253694871857
500,2.0506590417771804,13.508279364484238,50.3828738174162
501,1.5597128461046381,1.5597128461046381,1.5597128461046381
502,4.403508167984249,7.221934855104877,4.433334041870559
503,22.970456612401847,16.891676571268988,38.893424504841434
504,5.508852701254341,40.21764723198152,3.973060976439477
505,3.3095139080426144,9.416510432124632,19.99087895952858
506,12.469376868410208,3.8058183662822245,30.57737117030365
507,0.3059879220712105,50.77939320030478,71.16141484005244
508,17.837288954926787,16.11902547251737,21.20346063187098
509,35.91764295337165,55.43623267600167,76.507893342023
510,5.048926424859502,13.30550226314547,36.29456920479545
511,5.424060443303095,3.8270320645734053,22.89382765199628
512,17.623605252066493,3.4976820436303484,13.01783058245421
513,0.3531793806653809,8.788483796884321,57.542313288254604
514,1.3092803552854022,6.0492316001152275,2.4708469622921303
515,12.467558783428743,12.467558783428743,47.621552419021086
516,3.3332546202856435,13.904742898179279,4.151781614134379
517,9.176157364048336,19.279051462058476,39.369793097177165
518,15.89831528356575,8.490201914760206,12.114774150244699
519,3.69700959249829,0.5136848466327422,14.474322679332204
520,5.132722596586959,6.712707421089071,9.703293560105884
521,8.29487944898457,2.568116003063814,10.379607892101362
522,3.437061107940359,9.09863035836279,11.65668009968389
523,0.933071196704482,14.982047469206563,3.887321740398029
524,3.628596133799064,5.023096619292133,13.209374474526665
525,2.4362269207777665,5.890955635293539,30.365302905618574
526,2.557903824373331,24.222984423684316,55.92305206477323
527,0.45918697171570955,10.806968719060453,7.654856686129673
528,17.785631191131966,27.547271917544016,53.532667729845414
529,1.2747599696537506,4.707666113390886,8.158178559435065
530,1.4185944530959986,10.751118377688336,17.867253345136916
531,10.5058187138317,28.829175087533198,14.160124656836482
532,4.392710502974197,15.402362151484667,7.948107856899384
533,19.52513836474259,6.239531885828043,45.49434547167051
534,1.36431826836521,17.824880033272905,33.614253945924375
535,8.972395859956322,9.188751446828974,24.11997421042134
536,2.426263168963348,3.8478330171038126,10.012114744949667
537,1.1924787946015556,2.3308253261429073,0.8264939894580223
538,9.529269241907372,7.683242007215952,16.309214558382067
539,5.615775725304147,2.9803185928907254,11.466385661900546
540,7.951737831468854,5.312979214620967,34.24682021172357
541,2.116029426147165,13.780728406439152,6.681845537707744
542,24.603831020851175,79.08795162555776,14.02274987138378
543,20.166417094715264,12.640413135318829,30.040150816041514
544,19.148157714770385,8.01054696419478,8.913037913353751
545,14.66458726636661,3.093556864428301,6.871833263820577
546,1.7188441396185112,9.618941324766496,10.929201065953578
547,0.032244627624244515,1.060881006218331,1.8194846176579418
548,17.481993698981498,21.002275051331978,27.388999155823456
549,1.3251075590838468,24.93994618195879,8.95896942766285
550,2.5954175147456766,20.53129087383674,29.12689535125682
551,11.711666860141406,26.537668239724734,68.78081435988946
552,4.549647115900029,20.30729403235688,5.935788597749848
553,4.667937843327348,5.965586376103877,2.903736891730439
554,9.532240730704693,29.556474674315453,39.42201697240818
555,5.385340192342753,7.262279683026023,7.63758670359644
556,5.496192053244457,6.276520073443024,28.726359380115
557,1.3392654887452267,0.5184552122776296,7.644061340706742
558,6.006843684377678,7.942628404375569,1.1575498500741546
559,4.526898746545726,8.063424763476789,4.849782008400865
560,8.636784171030527,3.8798033436725916,12.956302524923345
561,6.5957848655774,19.17160343459406,14.536591807960377
562,18.262843408775936,17.909001642286015,26.569472881137358
563,37.82581364265245,56.614906750075576,21.457822584111483
564,10.486370517271405,11.27206557033025,13.15369211911274
565,13.014236164023782,14.219988402439151,17.251784353544032
566,9.73611941494525,28.08226060504319,15.032370376696065
567,16.604177577477834,9.468239433663506,28.229196750913616
568,10.995233515618864,11.489623828183795,8.203491506566934
569,1.516449538889951,6.489468013367919,25.94983940164375
570,3.9927173780046488,1.0241625427027685,3.801000227479733
571,37.54050379945994,37.54050379945994,66.30579377873937
572,20.329514262431132,23.775190096188425,7.100221032762846
573,3.1543337296039056,28.994470940985465,1.8606252962616452
574,4.352162365569868,4.8688064744283714,9.420839455998362
575,11.425039349828126,27.564260329066713,7.9458304191510365
576,7.688350915096365,5.374683330296115,1.327641178956405
577,0.21775869473032117,24.75059010473619,6.368401489824308
578,3.5864241483039336,6.312807366546956,6.510962065092627
579,1.7049192287418613,4.121493551841649,2.7364313098315414
580,4.19485168635271,8.182244653825219,14.475462202169997
581,8.279944651896884,12.341484345929885,0.13202156974443824
582,19.97722248601213,20.082957091802975,67.69206196338732
583,1.1552801695204948,17.118217117023796,20.455754629522254
584,11.54126252399337,11.302062010635096,12.41112783134974
585,33.57469212515872,15.225919036548362,40.635092000102034
586,9.844459384384784,21.163976192219057,53.76059017957937
587,5.220239462574284,1.6573697689188407,25.879915047764314
588,2.098454377930125,15.525495311849994,9.950518986772465
589,5.345780962840621,11.988421800579914,24.025806757561057
590,2.559082819941594,18.021987844760183,14.804249312918678
591,9.93180872461268,1.8509991213175567,9.004965213739155
592,7.012366296311463,12.943063666049817,13.762745052669075
593,8.878441372371569,1.8715157661896455,9.907405210800931
594,1.1469312459160648,14.906877805560043,20.58481955393726
595,6.496050609116878,13.711291454409178,12.680445011977937
596,9.357031757829679,27.37330544388721,0.980322357003315
597,6.256804213272762,1.2313527992510274,17.107734949056066
598,0.4648590098772871,0.4648590098772871,23.441454514698407
599,5.195649582148064,1.030137076625067,19.86485449113769
600,0.546080957951439,4.603919546071943,14.339805785302758
601,11.891789513694064,9.229620699020685,3.2284591825071445
602,0.5974536679794227,5.3962373678015325,7.472742482363998
603,4.437842771412576,3.508039488363327,8.66808405673175
604,12.107230467365945,1.4220184718057851,0.5162544159743305
605,13.853975041490514,3.0129638872377456,25.788297896638184
606,11.0468204559172,9.892024036748765,8.85589478668534
607,0.3206941919930273,14.431708119138541,47.2125503166001
608,4.910032190413959,1.2519180985542793,15.771671504547081
609,4.086417907792935,52.35836498641691,10.145182107996938
610,12.914867761712067,3.360435322692428,19.825823506039114
611,0.04839156452902671,5.775116737954193,3.708045701388045
612,12.869475045227567,43.33174670058338,76.20643458809604
613,8.29265015456572,19.411999659741014,20.5874596597575
614,4.04531438290717,4.450341055051606,5.64648153557026
615,11.156990188359387,0.7920978908103393,5.359966141967135
616,2.772983389194124,17.11031772396771,12.184800652222819
617,3.609454965712338,5.120024210340581,23.29812584864495
618,21.60896829902061,6.868300528528394,19.03808003268396
619,51.89202095030237,41.9560596602748,1.7372210484509907
620,1.7164955459997202,0.8840935727236854,0.958605916955662
621,16.12481875918502,40.61499342076158,10.450641422327948
622,10.015876157038129,10.666256334521002,37.43040114161324
623,0.2725265449623322,13.423443980218565,7.0697315238109155
624,4.090599761805137,1.7152296253913093,8.629854002485025
625,3.159387205460291,6.9299127467861865,11.270982394600637
626,5.493110256826407,6.066024247765332,28.394849844171706
627,33.917341452832034,33.917341452832034,16.7063221483725
628,4.0276511749356985,7.1093410293129935,11.090458608062896
629,1.8286482084256477,37.61964058302985,18.134985422496882
630,11.654636995116078,8.840469876771124,31.190239466667094
631,3.5639264603751286,4.335005480076731,0.12963925975888912
632,3.218515399419644,3.50290829435054,24.708565979439683
633,3.647513812459195,19.2566603206225,5.027586913317009
634,11.965359773514358,3.9643121806603716,25.36095364536119
635,4.224609031761403,4.306617072717501,23.842135119270836
636,2.6503259027061006,39.69724768387081,25.28201562122684
637,15.666654208954071,17.83876460323026,13.381369606946691
638,13.863845872850977,1.8087075907751853,6.740754980824736
639,4.315329833296197,8.19341061841908,10.569063374995409
640,36.638843989247434,43.90840208060341,39.7059673064869
641,6.2106817903181195,11.605956766331275,16.960985044369153
642,0.9524113673537613,9.292577701840415,29.81537724990764
643,24.387147247503094,11.738901974136013,11.738901974136013
644,10.603445042862248,4.407566417089953,4.898818679131551
645,4.339183966971712,12.098941412693597,25.998045094396133
646,5.813775666558115,15.99986547353204,7.531775673647928
647,10.758230787813076,9.75546644283915,35.31860747717725
648,5.855941285530818,49.24364498293863,52.053421536463006
649,21.959006596051495,20.672535000458176,79.79268015693476
650,1.739892638165447,5.3888960835972775,7.458299655650716
651,14.846177487968689,24.0309318802817,32.89697630481621
652,10.661099949148774,5.635648535127039,5.903915756167169
653,8.09583064017248,26.752089065274134,13.97907998137444
654,4.680196072783804,0.5530613601229879,9.141782116166988
655,4.516160814820232,0.159368898700599,6.108566684715029
656,7.544968005260344,14.956395585185845,0.9760205289095865
657,1.6611218105559047,2.913655391833064,24.781384713866384
658,2.247129662010636,17.94409803710373,28.75806327039642
659,1.8159365237249574,1.5388574772968155,17.268832066376163
660,0.6430689472836129,5.556453435727285,5.320288859413743
661,8.766426017212936,8.116243536922923,23.256396001891986
662,9.875395130677898,10.015701273412791,38.67945102542931
663,7.483080664090167,11.381648619401403,40.72453201497116
664,7.3660173384685805,5.136315422239797,6.462449187854965
665,2.237740673217992,0.728896581961898,4.13623687677125
666,41.176577561493524,36.371448119137895,76.18683799501271
667,3.4826096601223,6.234204704477307,4.69996759712582
668,12.03655867485567,27.570385381584224,23.361524770170398
669,1.8262589565765506,7.320982442803643,14.469733579641167
670,29.43426941636892,22.462810184253982,7.460414409828388
671,7.464907932639495,11.07877240765448,6.423031930964886
672,0.7289572472407286,5.904716609230846,6.599585369530729
673,26.207226157069613,13.401677618798345,23.62786510481314
674,1.5329089030831398,2.7820314767823078,21.96212313505339
675,3.635349656345433,3.635349656345433,0.9238620448047667
676,3.720340946203976,7.416116436001033,55.37641842976409
677,1.461614238920637,0.6132971617943497,5.556468536535359
678,9.320736836127033,22.17059414533557,54.277597810655
679,5.181655370828096,2.0522485312017693,3.647986630223471
680,0.9117277659359928,17.32021302926198,36.951145132933405
681,9.375719048544937,6.954984585292522,3.3072215088833303
682,5.012076309814134,16.41336525574686,9.397952763030318
683,23.248420305160792,40.28809011571305,19.458986103074693
684,0.5008566428166006,2.1166482748345743,3.7461673928894186
685,9.916240971844275,6.500294057172624,2.0008233434358758
686,3.412406969729208,12.134973249902092,32.45413508514544
687,0.7009920266129157,26.845992240140717,41.914688710611564
688,1.9844071459507404,2.1406376434895265,16.265968249125308
689,0.2877679880314048,28.250754729588635,16.881602365787174
690,1.408435012083487,11.375481755667906,18.860792005825644
691,3.97264092672701,2.2781297969524203,21.113271602354416
692,8.11370903859742,9.31946127701279,31.40435436307694
693,16.625047035463353,11.458356078155887,48.40923302985563
694,5.347573984184248,5.347573984184248,12.180833393128209
695,1.1299907750100786,4.38774117059922,4.317256171149403
696,3.9701942080392243,11.128068461773827,2.3855984994260346
697,2.0489451828346965,27.100358457911554,18.3487273921737
698,6.964956781766006,8.601701907301958,14.550030401572059
699,15.26146336542078,7.522619307841907,23.04279898560641
700,11.581591140255938,35.80488236408148,64.40867205853505
701,2.0951622430686427,4.790425029241632,9.56847956792825
702,1.7846061907153796,34.895539934047704,33.263797290904336
703,6.6116054384486915,41.058141746081574,5.312438402996335
704,1.5371498870570761,14.079081235861338,26.06847250179186
705,6.9313357646807106,1.5305010000960237,36.19484451866409
706,12.146506011158891,11.79234666685192,7.615332842122108
707,0.8491953587754324,25.339370020351993,20.76357696556755
708,1.4338888734914264,11.539914991200497,0.41728745354399877
709,4.150825355387212,13.126795426134464,13.269227232453872
710,5.237329963298144,13.428538406637742,6.8552912460756446
711,8.70326788074346,23.44739553998658,22.061330502706618
712,1.7329930103322795,18.74064555333196,3.675437663005127
713,2.6751676355456055,50.07487474245461,6.5471665334328435
714,9.867030230857694,34.43410165940509,49.54292559974452
715,12.404339684904798,8.535698026117558,35.2667216284993
716,5.605233171985503,4.227254038920208,11.710032637342568
717,6.288529122964434,12.330595143908312,0.5916439115331684
718,5.8813527882337695,4.83106320889658,10.730691042475144
719,6.617411761917737,3.3222227388311723,60.35443018133239
720,7.551923142111335,8.69546726076345,27.676853680741885
721,6.127799093266383,7.816765118108933,0.5903344419819732
722,21.3478768130212,18.82771136510388,29.97775486248311
723,0.7028761099151062,0.7332606919822009,22.685484812169967
724,33.77043536128859,41.039993452644566,17.94190827372907
725,2.5504629113720796,30.28712812439032,2.373427873170101
726,15.754301661954605,24.402701604172318,55.97404459675248
727,5.827009746614976,14.97690532979081,12.201520740492967
728,3.9065393808352784,11.264422603456872,15.876682354642014
729,6.1977937988036444,13.734956064967449,4.462494291806067
730,23.560413232356325,39.05471650509506,79.12706233035858
731,6.724048958646478,1.2351528839104589,79.05983112896845
732,10.423885557131882,55.89106053876976,42.11696544939706
733,2.97822861873032,12.36188809838778,5.579122834306922
734,4.017709484745971,16.650492714330362,9.155296068115938
735,1.045760544277357,1.045760544277357,27.124282408436414
736,1.1021582637186356,5.307075710520294,40.46287689769537
737,4.780436927225296,4.826221229915056,15.192510447996028
738,0.2558084142968369,7.301661713915664,6.157266700117958
739,2.963490720797452,23.05304339373484,34.37511788280649
740,9.024462481370733,39.448623412425675,39.21824007352254
741,5.627253630060478,2.5251808643574236,21.54761325634591
742,32.22146526515725,8.70147639045797,7.235618503869006
743,0.3518376241869703,5.356015880588615,13.353533400982414
744,4.389175778393209,18.194627090845046,39.867672069025716
745,25.807312461171364,33.18197375363684,27.140379168766017
746,6.788761884029508,7.353439258716893,9.405558810774094
747,1.5757234971466971,7.848608795124235,18.594112052349587
748,11.832091866782093,51.06062795194364,48.16436387499207
749,8.903827206805474,45.60594465162606,19.79010781611565
750,3.520103442329493,18.732442395963425,44.52512936134957
751,0.3772316867937997,18.150275687078416,46.82443571853109
752,6.270827157564611,10.104974536576904,18.75025541594397
753,1.4885842703291345,12.905978546952475,7.003263256577043
754,9.4433667523531,9.721087296788369,8.303486393737629
755,1.151221052138844,6.068113500254142,30.289101355493514
756,3.668109453124444,4.3659772170346685,11.481157209835814
757,4.625512497590137,20.82521951887854,21.39659431953767
758,5.15690254057948,8.631993382516441,30.376384843615284
759,11.16486955783104,13.92313035364674,11.163773424305447
760,4.522170277139949,7.016918995115603,6.63727372806045
761,4.235312134759621,10.785282448196497,1.7614529799612022
762,11.954284362560763,10.596171155430753,36.973408680040656
763,6.31817668517283,8.293096981331217,9.761383676052183
764,5.206400192352447,5.375851396210663,3.7861641087958873
765,1.0208945965597422,40.88917072769493,19.469465850732334
766,14.752914349875486,13.034650867466068,7.159548352365443
767,0.9770889711093957,21.000394980322326,10.086828201248949
768,9.229129262415725,2.2205593055432615,13.064678154540388
769,10.738722017713584,0.3485647864616226,12.249763054284983
770,14.367264059357566,12.732147028773625,14.267783063739017
771,18.666276468004426,15.30762178600787,21.600638102033912
772,38.60663556556028,2.376269070815681,61.58353032354697
773,4.872273975010167,4.196601558476921,29.551496373369986
774,0.8387344032762343,8.989639930452114,11.455894917480592
775,4.222239112679404,15.288499540099323,34.80874555359567
776,8.370910614425185,4.997783930313226,5.777985612890756
777,1.7357829900852835,10.448821039090568,16.91382267543603
778,21.87944778150998,26.44447430569582,2.2438273838892258
779,1.311140664000341,6.891534079737205,10.13552976678023
780,0.13658671720621385,12.769606647599986,41.01999071122182
781,0.39095805193800004,2.365428573438095,39.33945338749516
782,0.22909462286636284,12.74145848709422,39.954692799566836
783,7.640943111658139,8.154238448601035,0.16356474120748743
784,5.5497025416134775,2.288398850797492,2.493273579706802
785,3.9947536057168236,35.03940233243419,54.93960804701837
786,35.11883677230185,8.157966931350543,54.49409653017574
787,4.16458243249312,6.605109633808112,5.90569754987672
788,4.387554376276782,3.5652777934654125,0.5494866414110078
789,2.9620603387443154,4.258316961036343,1.2950683696724141
790,5.826090674522728,5.826090674522728,15.23262548607002
791,15.027438133640832,1.590744898484811,38.0499801342952
792,5.704190927134555,3.9111103095110344,37.546021164851425
793,9.014692086630692,14.872325554964217,11.586258218174986
794,35.297551308629735,18.657336214277592,12.368736586304351
795,18.625684994755204,17.049865079116714,7.0161570090497065
796,0.13700558524531914,5.1044404579260885,33.182092677608466
797,3.002879702249828,11.39805834033713,6.04126462919082
798,3.896919811731639,1.590993400419137,5.1968434764657765
799,8.16229049792014,27.17115808595358,54.34693764322917
800,22.592261556184326,32.12439405632256,15.275256301978445
801,51.14502151861586,1.4087033960152269,28.669229669736865
802,2.8509847119426155,16.323764118148496,15.047915943073717
803,3.9136924554236003,9.448269540902494,14.912332991068602
804,2.361245285378807,11.3418889015757,22.527452202187142
805,6.806120654241681,35.31492390345866,13.082602487745916
806,2.6905362295192674,3.9106921323812145,22.09309189337789
807,3.841076214919731,12.597049164745577,19.250970606657496
808,2.914508024133875,11.524368725252353,3.723723309959377
809,2.1576991869142255,39.17100065755445,60.84765485973092
810,0.1625343663376526,1.0710479046052654,28.57452150651241
811,9.70055619432923,9.70055619432923,6.336992578327422
812,0.1121849614924173,0.9282705947533856,3.7207097797857074
813,8.228809593949688,8.20931578571562,25.67454922078421
814,3.5813581272131323,9.33042106364143,18.35253858531732
815,5.013595272417916,9.530950499241214,10.246993170729283
816,6.098961671371967,15.810762002251387,9.269472798477587
817,11.209516553958963,15.98621644321382,61.710164755905
818,0.2917664332533718,3.0739815361054497,0.011420541034397047
819,8.513979592064494,4.723019392867377,26.837553204504445
820,2.0814988996842345,14.335783547999029,6.784929715922729
821,2.041983530335756,1.5478163475484976,6.805083348962555
822,15.156627423494342,2.2842991776836783,1.4473496304950686
823,2.8548320570888563,18.572279619241826,46.741382286527184
824,3.9618785450196725,13.799467213779067,30.106794911242602
825,6.099339696413452,1.0270366340217763,0.19129303958097665
826,12.793028599150901,8.554658696708486,13.702023138738838
827,7.289747174719082,2.0329007949397493,23.410966294048535
828,0.33087779448106147,3.4150206289331706,0.09000134629532397
829,0.751176363945774,21.937168476886512,35.63827616898661
830,1.498024798826151,11.550664086845757,2.2404268694710012
831,9.721008027426343,7.339726022480541,13.64244432971391
832,3.5765651892971277,7.187108499708316,13.425733887975
833,5.751417971883078,10.261511936087306,11.093998414353653
834,3.171015243363442,2.9542883552831327,3.1646976870411407
835,6.864019135258076,10.4269552473164,17.70731099333888
836,23.14633301559182,83.17819156963846,9.184651215477459
837,4.289075147711117,13.965334567183191,20.553213163078354
838,11.689686309248238,4.484385504257276,5.095226263110881
839,3.762414679173947,6.252321967854368,3.8307758174051187
840,6.3998791029485105,1.0862297963558305,7.087844377319023
841,10.387940605883326,1.6459351044431614,21.936375842219356
842,6.659101035810451,20.886310851321497,4.446090861815662
843,16.605709247669125,23.456320719687085,4.679945625301315
844,2.7716513960435876,17.183518429156454,14.234228848363344
845,7.083092233217294,21.187490596860627,35.34271620261697
846,5.981649983260766,40.69044451398795,6.654914838230923
847,13.978246163296335,9.708964657489194,30.345684934909848
848,5.368672164842252,10.382872510684386,8.078469481536949
849,6.747512832067997,8.935714073816868,31.01389395627156
850,2.9278968021316842,8.144015628234783,13.431645119525115
851,11.05340861230393,11.752044029545694,42.02885317349975
852,4.744302105133091,0.18002759614021713,3.4116086796957887
853,0.25962354633123397,2.981678203075198,1.8119634040443913
854,2.192846148387247,3.3891190951811367,6.843287161045318
855,8.475112781618307,9.63515866583736,21.577907061274324
856,6.629452251802384,10.19596926508272,3.4677423438383457
857,38.84169614785473,38.84169614785473,39.429880081522526
858,1.4165626121901198,1.2647392300905622,16.487573916663308
859,1.5047498045266963,22.609744022613363,25.97217740551256
860,6.643626009241429,0.8649138128707738,3.3362967862557085
861,6.202607921057307,19.56696647714891,36.55441571625231
862,6.424849885123592,13.560788028937923,31.03956918356299
863,5.568045401296175,8.05290960846503,25.137243610643537
864,2.7584213659717562,18.912031325602157,16.12312486730289
865,0.2500904727641,4.218314107371953,1.042402487023672
866,4.859818900249763,13.886563279593531,10.17627893887557
867,5.130565128487703,14.560806725486941,5.5870129507930955
868,4.986264687980082,1.075744776289497,3.000121508121609
869,9.832053298083064,5.327318033245463,51.834318908782656
870,5.145512187961117,16.650613352504138,60.183322645733526
871,2.7141241778091967,7.118363033096514,21.433496224622527
872,20.17665435812594,15.170779033179056,41.145413373894684
873,6.767463254700726,5.000461981370567,18.283094135224186
874,0.3498393196924141,1.187826770110263,6.490793045325155
875,13.379566376505807,2.9407136496588038,1.2710171815302118
876,10.245423284051327,20.359000350906875,14.456198628836788
877,25.760472636441747,43.50639525880027,25.907868447069234
878,1.8140264124093832,0.6804122706297155,26.81982141844878
879,20.951417473200422,16.68213596739328,11.706007176039837
880,29.69952146717023,23.21707655296572,35.582347329614294
881,3.2379602196442505,16.35708039530816,19.449944286695242
882,3.1393677939526583,5.076365691174175,9.497402662154457
883,5.318714646594508,18.853253161488972,5.707768985983456
884,6.159570736478848,0.39556828222228546,19.341215770021563
885,4.294245633956578,17.4902609010403,14.157209068089841
886,21.151556378122493,27.51064547991524,29.201911479657014
887,9.979031106457327,16.35198143995565,14.192412660429014
888,1.5405440218134956,3.332723085370681,4.444368408093709
889,10.594393630248248,10.594393630248248,8.495177658186307
890,9.709571458709071,2.5732177124138502,11.981016053382966
891,17.34520843759421,19.288065316910306,35.20851647703688
892,0.23405299895797071,0.9897944393888451,15.190986447411802
893,2.6804211478401214,2.1776712917213885,2.940103838849545
894,5.4271687092109175,3.8361890507635934,0.18531846854476441
895,0.17389394607446462,7.176438286278547,8.551719993248383
896,6.068388248137936,47.62855023528948,39.33833865292691
897,4.500489886276249,0.17970708766648613,6.822880183862196
898,3.825215324661009,16.854394967113507,19.87550974100263
899,7.561408227989887,29.488929187032014,2.9153959472999986
900,5.8533905076426045,15.173721966908603,61.57802861490924
901,0.8148487605253294,31.066586128443767,38.372024036916194
902,18.58833484271392,16.047968318063838,14.354699132280516
903,2.2235478933563826,6.962990927120849,2.8592610124935405
904,0.5358158625514449,4.035111379956717,15.719507096588117
905,8.356350398518373,16.790645953457144,29.00717367216417
906,3.173567548007618,14.897659530771435,0.47158970542488277
907,11.070283602326072,35.38810727738935,66.71770760931616
908,23.46535790234862,11.884576660349168,2.273702284841626
909,18.48915960444937,9.499444133629083,9.204234468676695
910,27.931284958784516,40.399353015053734,26.954944102019184
911,19.589377407061505,27.093152588301614,36.24092843367298
912,0.7138691820866967,1.4852572637293235,16.833614821084154
913,14.170975789955474,21.234622666669047,14.806706614618314
914,9.124788578098531,0.5827716513890024,1.8575562442503184
915,4.956212185111525,24.306928953455625,41.05882614287434
916,11.204931572690963,15.628312270915796,6.786406526271733
917,8.523435909639892,11.074453933037615,20.475651019137732
918,1.7348849937229147,8.510646232291904,16.024931698084586
919,1.5377540605092577,6.156075362393764,9.154954327721683
920,4.918791720253601,2.7468372949226847,5.445160291988017
921,9.24257583846645,2.4206022727546497,38.35067065692424
922,1.6622373987047183,17.806318620821486,19.883027519939873
923,39.42303986143091,14.932865199854348,14.932865199854348
924,8.902066358046039,10.107818596461408,0.5605776943114371
925,11.72374604535284,2.1155094299042076,35.434624929448646
926,0.8730333767133658,17.818196750902345,2.640693955284007
927,1.3125802219341836,11.335039653434592,20.30318317310966
928,15.4654616106926,21.225166662384268,11.783791125349481
929,3.5536570353441306,19.81921016011531,8.202821940509068
930,8.5842606945373,0.45523248760689494,37.945935929836374
931,7.877197935283736,0.9610007727668055,15.073028482836527
932,1.8827955897443687,7.568363911905344,13.21501028116474
933,15.554933811756015,46.443785274287535,56.257327036924096
934,21.327735246035118,3.803728924923945,65.04805917539409
935,1.3827422862862235,6.3305111458206795,18.815273635144408
936,6.707229740939116,1.5512158761828765,15.087658693790367
937,5.916383674510971,10.521741705154337,22.480458170039253
938,2.5804347492941346,8.769392264671204,9.789867753036809
939,0.4856210650357937,2.5876250081830037,6.880060156285005
940,1.8310077273153595,5.027787275451175,14.089311005767662
941,9.985074571535606,4.649185561084973,16.262031089449223
942,7.5600357550732795,15.956065541989922,3.0776959004804993
943,9.943693730581458,24.036461766021276,14.217237442336895
944,1.809441304267395,9.82834692874387,8.821458180002487
945,39.76245239456605,47.12188498686349,37.35906868685437
946,1.6507656571620828,5.116157203302684,46.970469942066714
947,1.1257974101594073,26.10861016042037,38.829418199332935
948,0.38672078973990054,11.930565927583405,2.633779894901309
949,5.1007619391336405,10.45268018548467,26.05476288399183
950,9.425472616347918,32.76350865082772,9.969277705792607
951,0.5275610851261874,0.7648022680127777,11.293020374700019
952,12.321558093101451,23.693464454571227,38.46062881460391
953,3.155616667128557,3.458106340932563,7.928573359419733
954,0.9564026224296818,5.90569793197286,46.43107365221597
955,0.2477365516667165,5.559396436028672,40.27375376434224
956,5.996730540786984,11.78431380821965,22.177886052163856
957,6.891515304252962,4.059459706926889,24.274746792129058
958,17.085829754164536,30.128125028703998,41.8657718490916
959,3.2743276554499516,10.755542607285435,11.8165655094666
960,0.5843253691129533,4.383186451763201,3.2749338209514676
961,2.8904099595008823,19.05822462435035,31.26078054931521
962,2.921899006117563,3.2034045925290116,17.469948606870595
963,2.945765023198689,22.63711594867759,16.124048694149167
964,13.222263005975705,11.170674482608547,4.57859550353821
965,20.364904145301807,16.341507381059657,27.050882107376125
966,14.069632328196814,9.800350822389673,29.8453476275369
967,2.0631824892835837,5.0021155789932905,8.780072486589134
968,10.531320650015314,11.564992909798628,3.908300791343315
969,15.625577881291722,44.728116729616985,65.85437033382873
970,11.878188583567209,13.05084181859543,30.339921416485083
971,2.7100653364131175,11.67232999988596,5.654195035912308
972,26.19590660706318,10.56142019062635,80.9564970149483
973,1.7472478336253232,5.811789911034069,2.3496974335226355
974,3.3925267360666496,14.02491047243474,48.9050384671935
975,11.39571030394655,11.39571030394655,33.62381909384289
976,14.606135985729743,28.952584947444045,18.746777046675412
977,4.551319526854158,1.2722074676553206,32.352728739676465
978,8.393034717450977,0.7515733149312489,25.173823458392583
979,7.3454107425886175,11.249486509075657,38.69249772299225
980,22.453873768571356,29.82853506103683,39.166284849400654
981,3.4164786436288317,2.5641378956092176,12.77460737345157
982,13.101194054679707,4.780357007979594,6.989674812454021
983,0.09564122989706902,0.8779579058431608,22.382520886265866
984,3.2420966164525,14.879869161195685,17.954745796597763
985,14.123573975351825,2.3399700360725646,2.250563465466449
986,16.688345917641797,20.712091230640738,29.84383140617922
987,1.938098060469386,27.154403366573433,1.938098060469386
988,1.3706423660927527,8.26470449483925,20.791703025469474
989,5.936289750782592,20.238774501196424,7.272977855510824
990,9.429150222578308,4.403698808556573,4.397624928858992
991,9.130295610050354,38.8503189083205,37.71323671383343
992,5.134087341385074,4.899841477231913,14.848169174138702
993,6.186517507612983,11.827405492912078,5.591319954413041
994,0.155324235911241,11.158797526950357,5.58450048948205
995,2.911370708662403,3.4439033693579866,19.032693714364797
996,0.7068421482198772,0.8283327755498107,14.09891564371862
997,5.743553996840191,6.976579177744213,9.062517890268865
998,6.75134442850465,21.443390935601272,15.601821159849578
999,5.228465616852446,22.683796689461488,0.19860494726441402
1000,15.08250093636034,4.367851486444138,15.923854401590688
1001,20.221547463762164,18.00696165844174,64.1957280077027
1002,7.473450119233917,3.419391263316683,51.10023520489304
1003,0.7674556720221943,16.673279339725546,31.991992703491974
1004,9.49334374048982,13.345614798727553,23.09665334791005
1005,5.7238363240178245,27.328162792991847,38.257102533421545
1006,3.8592134932611373,11.701705543637587,13.942140449972428
1007,9.92179264458396,9.314888306030156,16.710375462177183
1008,2.205082895415927,4.611225216667478,4.812071057297388
1009,6.009276166902154,21.385829989192697,22.740002906718164
1010,2.649252025299681,3.004633167843089,1.234792180344634
1011,4.86498474994405,8.97022285147613,28.47557611365344
1012,0.9377464724908009,2.348521096431199,28.70084567205054
1013,17.321528344432494,1.1171086111800435,32.8632427358466
1014,10.19526690254991,1.7853368581819566,1.280739426460535
1015,6.98390823746108,6.98390823746108,3.6715204678097706
1016,11.290940309373099,19.140496969772506,48.795651418372074
1017,10.974822272080004,2.3072777012891805,3.732901574635477
1018,0.9912097210484774,5.921312909148838,0.06744326613456053
1019,3.9024909062123214,18.408679582956633,21.836405401781025
1020,13.361170104320948,30.852402342675447,53.92956562123942
1021,7.429842836367619,0.9011426436233734,12.040557100267229
1022,0.1827151523787025,5.689497422658501,4.9640708186496445
1023,0.6947542148013248,23.743849889792855,44.060236462953625
1024,3.4161852956499814,20.420281342089183,4.067518478049294
1025,41.454037776880334,48.4843227593071,68.72309143175721
1026,2.1070636635386464,6.057114780358539,15.760565670302746
1027,0.5414608530213485,25.179155365285837,6.916647984879859
1028,56.78549835961422,38.56547843831423,24.345090453639216
1029,0.6456593111741569,1.6380129423390741,8.104448586550717
1030,6.983859753514036,2.1995543146841534,6.476183930662739
1031,7.664077779371581,4.082091411926328,18.354383669996622
1032,5.1266858578640955,13.683707881699686,6.393853837872912
1033,3.429236795747059,22.108270441199053,12.873150658305846
1034,6.1067986009973225,1.097036989873473,7.3739327452790775
1035,16.31386219219502,0.11214656320734129,1.2249221306568034
1036,1.0036109236503563,5.398206600257197,43.26726104638003
1037,3.3581420652695186,22.482945899713968,22.564973705755094
1038,1.3759046138160245,16.886495540512588,51.40082283078649
1039,6.682246050188283,34.98598053393741,21.654518524553012
1040,16.350026209217063,12.864918090757667,11.441038506275122
1041,2.9319818069645294,15.384075032960702,5.741093877644111
1042,1.187321208424816,0.3358710955115285,12.272624861868998
1043,0.5307892151152878,40.20949846903209,4.70521706900681
1044,2.959042523400896,15.960973769879487,5.431874590474038
1045,11.586999981414541,32.77597233548316,8.897554698891609
1046,13.600225652425166,3.3511397726780503,28.47056668142842
1047,3.944474626949308,16.196262937500947,8.694152645520091
1048,1.2862177811076805,12.52788489432934,2.809137321073351
1049,0.7403245641397262,19.90156333465481,13.29404266113039
1050,3.1720846148061845,26.200391778154298,4.737387768384342
1051,3.2235497021676522,15.58579569493088,0.14384100213694495
1052,11.837344184373539,16.1927817097909,25.42832245885493
1053,3.053744495200231,15.015569656963052,4.630334802278369
1054,11.786344265775114,1.2261061809967089,57.83731618666056
1055,0.3894922048263112,8.464427373991597,6.867371454465648
1056,4.580591043600307,2.478476947015011,15.60138169000546
1057,16.204123110601145,29.24641838514061,15.707978214265138
1058,11.964581955154614,4.220174447188455,8.06786308655731
1059,4.8407810119188035,3.860289152934797,31.883725292162097
1060,2.9656938723905455,7.484246155204559,1.957112034449736
1061,4.982569562044901,0.20110508395049465,14.561983868791984
1062,2.946418260811967,22.805850302797808,0.6936159052682598
1063,9.66165849002978,20.595178009965124,0.4176343960972986
1064,3.1146000256185076,14.426611991869478,1.8574014877812033
1065,14.622451766248492,11.279666739810507,17.642967851525658
1066,5.08962172242574,6.373677926470968,3.913517849110434
1067,0.25657582254266487,4.25811497458124,5.578706526188469
1068,18.198299175386722,22.03970827572917,39.07661876556935
1069,11.35047083466413,5.120240496122641,12.044606397531751
1070,20.173910667452454,44.19974349021719,22.01538887153218
1071,7.093681192586438,5.062090859695786,2.00631334011333
1072,2.7402080508233695,3.225540598987111,42.44680691838818
1073,0.44099671751902747,5.236549908215849,23.414047101126698
1074,2.5716779958170406,4.6843786441652355,38.341039052789995
1075,4.869998918359077,16.593577875327966,24.557170232817185
1076,11.318493230862643,9.924188811579413,14.701455959033922
1077,3.680356043169681,6.278034458631794,38.82575120412375
1078,14.00451271031747,3.9120331455881256,14.875906878020572
1079,12.005339899583788,25.75433706887405,57.307105003115
1080,8.643859550096298,32.6574556369537,25.01288896295935
1081,4.974391914372802,46.12256423394897,6.562560235414743
1082,0.7749846990725118,5.284231541203493,13.322427154286576
1083,5.408173217043839,8.836634705216454,13.166214817684263
1084,9.714397071194782,3.4600661267519115,20.068981410305618
1085,0.41689797742638746,13.648733334626492,9.955486079308862
1086,1.980174362185089,17.07418975951758,13.795983411575989
1087,1.1970305206434944,11.593796500142886,28.874733964789073
1088,8.036243098308532,10.861777795081963,51.70176054683351
1089,1.2537712537537118,33.207596130356166,7.460727632749595
1090,0.16577904448619307,6.959143170095565,9.193362178668899
1091,14.129639238425725,11.312257363958231,15.688012192935773
1092,2.7573254237040814,11.94282122150135,31.99721089353492
1093,2.306356464498606,3.887470471984912,6.312136235997784
1094,15.006832960612599,6.1759960852925815,38.240527271401845
1095,6.7155266030992635,1.8975603343750507,17.181087197029655
1096,5.485061710281954,7.121806835817907,6.028668159217389
1097,1.2740078937016008,2.843298903738912,5.0544810262318975
1098,0.06231269228536007,7.322779828893289,62.88859068330811
1099,2.9014818614489357,15.627003579354408,6.97937433369281
1100,4.747107548083946,8.033929233748069,10.016379823091604
1101,6.744713169024578,16.25794717432467,10.139771119025738
1102,1.210052495291535,2.848390513678524,29.596004862401678
1103,5.1972703809406084,29.752184268660663,16.89669748923305
1104,1.9849756377836343,15.506232633403627,1.0634361199987978
1105,10.555939590642673,0.7663999917212365,3.1419524862187203
1106,43.88358925020093,22.033519148646874,68.80291291313695
1107,19.169757102814035,14.900475597006894,31.910827624563492
1108,34.05433128453842,5.921172693624847,8.413296976968383
1109,13.564814443727474,1.0563621178649996,20.12827420823782
1110,12.043674062502724,7.353373449032928,13.731379969978402
1111,4.144742251991296,2.5512712590350404,5.720812280031012
1112,0.880734084711122,9.301958023310931,60.76387836789915
1113,6.077702317063796,7.890210887276908,16.871562163312902
1114,1.3133298576290002,8.653208868661153,7.404545111929409
1115,10.603297254958157,32.60303547010364,6.6713430689332105
1116,2.386167257022006,2.285337913301838,16.297551345375332
1117,9.079081827687784,9.079081827687784,15.026698186269122
1118,0.2705272899911506,11.706463891799558,11.706463891799558
1119,5.852843252922284,20.535196287966663,16.02335419944933
1120,6.500512348948305,3.424125450310747,13.024983103337696
1121,2.787181872152985,29.44147670295831,28.567186237035756
1122,0.47300941101526917,34.344148976390805,20.06531567083801
1123,1.0489300894262286,4.345044870122905,11.667038546246722
1124,3.975902261008045,16.708922899525433,29.76016357961184
1125,14.490567931836427,27.985416088802573,20.799087184365746
1126,9.770874372211523,6.244222762839669,25.681227244540963
1127,10.170564037836563,7.7773923127340385,37.515455838411164
1128,0.04190870910862543,8.785996820270043,23.458808054403406
1129,4.371456237158945,6.750592878038724,8.375506300862277
1130,14.923955888738728,13.686470334036468,52.68023262582582
1131,7.142046541104776,10.193077464278161,8.278510456601751
1132,3.9007651912178716,5.646194109502488,11.416805162888892
1133,6.365396584461767,14.16901731919239,33.18818269731037
1134,0.9781007759123952,9.911724907215657,7.559812617447804
1135,1.235178920164394,8.772675959638661,11.440427306555634
1136,4.780578273237907,6.540448971239968,14.630820156182104
1137,12.56348652562005,13.201183724950582,24.116659599143034
1138,9.591167999821039,14.856618553702546,30.339460559077054
1139,16.31441071567427,17.21136586756061,11.339368316709816
1140,5.241614559677558,5.241614559677558,14.661991857137934
1141,9.806229526520688,11.011981764936058,16.359446077196562
1142,4.5129351537155316,16.671960907941568,21.784202419533806
1143,7.41574128284628,6.411400944758148,1.5335734156195215
1144,6.931065336810377,7.417378175862666,21.30776454528454
1145,2.2845978856280276,9.964388160695453,48.53460824323
1146,18.08992168817222,41.6611054683238,18.08992168817222
1147,0.3277959376510893,13.14275272218677,12.929847663928228
1148,0.8201254658455497,24.08721409509441,33.018796911566824
1149,10.380424684720744,30.327721480731377,40.53659925574178
1150,10.948712026650028,22.11853104366412,18.535239627911892
1151,4.1440707265389705,23.384565386253783,12.466720972668924
1152,12.740501962182961,1.6102158568339,11.545227736865105
1153,17.25690055041953,56.43426785679581,15.33945988979302
1154,4.519833453263498,8.136787920486263,15.247823577986967
1155,1.846463103615065,69.91115014434638,19.339529009325673
1156,5.868643997048849,12.698673991367247,13.29731796468614
1157,5.929189798522451,7.76897400092404,7.76897400092404
1158,0.3780357145290485,1.541391026523971,1.541391026523971
1159,4.495642637941899,7.7833958714973335,9.636075898313265
1160,2.6966549696252926,13.02876142254706,13.754099947035225
1161,3.7774411256971874,3.0460795262045437,4.319607040997312
1162,10.897661207816327,18.669972027662922,18.946225977765963
1163,8.974927296213847,23.096391204298197,50.95606170558669
1164,8.472587281301914,15.371556740592338,14.815532772768234
1165,1.9433739485305068,11.986958459005095,3.3634018392886773
1166,2.633117207997799,36.284979536813324,29.821845819936144
1167,11.573480843586575,9.808157873247696,33.22950458868074
1168,1.9673009005718711,6.127797689792388,6.3045882302332
1169,1.0837305851842576,8.499603751635636,15.077089567558648
1170,3.6877875631315966,8.04322508854896,11.772145485168217
1171,2.8261974079376273,3.38326706024165,35.60157409297692
1172,8.576670561410438,2.3925248426982115,3.7318203736666824
1173,2.061067426424252,4.385164733591996,0.521184949258938
1174,6.873354545400574,16.198519974336975,25.54096725089819
1175,2.8357466255494472,0.11357894766004506,27.73592275525
1176,1.8476146072358972,4.289013616627074,23.947126753136033
1177,1.7239845237786682,14.240315653151583,28.54121757691921
1178,1.1028278954006012,26.27403161813664,5.8380866605956
1179,12.203994834982552,9.36710185946039,6.472914783469548
1180,1.9844705156569127,1.822046820572762,34.44150164214054
1181,46.39612055302413,29.925523928595013,29.686874538944124
1182,5.016694809399809,5.9992812077842075,7.18360580179602
1183,1.1725795375965617,9.804197211998726,10.86550512405718
1184,7.174348812695506,7.174348812695506,2.8416259939446604
1185,2.3455245865926386,17.458108255425152,14.055412739141282
1186,2.4515027289056306,4.650784442391149,1.3705015422112155
1187,7.747309045495456,19.92951908497041,19.488311760210763
1188,7.433446065520563,6.369927627505977,0.7061719381230631
1189,8.783580635349907,4.768500161970806,37.887704529241034
1190,10.264059426096637,1.9484248597139064,18.084404602797793
1191,5.212413721744184,6.37836693941037,10.890004139406813
1192,4.002279889960249,8.931934030299672,3.9221920702818096
1193,6.810623225589113,10.291860946995506,0.7981216724871736
1194,23.41341400924219,35.0266013464304,5.4786378067168755
1195,2.480339836324987,2.9715205858310867,2.9715205858310867
1196,0.12330237215911666,12.42952716017004,0.12330237215911666
1197,20.694379874050355,4.039572345797325,7.161441813846167
1198,0.16845062803827204,10.022424186293335,24.431413493068902
1199,2.9179163409787563,6.692884525112348,24.06696965961445
1200,1.6856832545118632,12.458122092711443,9.195374232445856
1201,5.484888329715815,0.28217961319368356,30.621179927993943
1202,1.635429792181803,1.7757359349166961,25.777488769468505
1203,0.4728349992945997,7.476049745715871,8.765721840449594
1204,16.887064600214657,17.12136021110883,49.29436040831844
1205,17.37756700995229,8.18509931473209,25.897983349099153
1206,0.2701204428438544,2.9193100101342893,1.6582632225346856
1207,2.5063605642955196,3.3676224812144397,36.30363982710803
1208,0.5157799574413096,0.5157799574413096,20.44728376519266
1209,1.6798948692279012,9.698800493704375,11.461162732030012
1210,28.09385086066994,48.254193073602295,68.20479505202144
1211,4.76582483823815,13.981705218102512,41.70292000055429
1212,7.208274864081105,10.418632387519835,14.565189422656868
1213,7.038904057968281,1.4968504925323387,1.4122388239888934
1214,1.129619779325509,6.7281591164161085,1.129619779325509
1215,10.969330302295548,26.18008967206438,6.348819020169058
1216,0.15736513542534425,16.368829473033557,6.978145309789127
1217,2.6991368440723313,3.2316695047679147,4.478597817455789
1218,0.7171821499010704,20.95272352857785,12.133171297459405
1219,1.2277486864551292,2.719169506338261,15.02399781614588
1220,5.391075011476275,0.5283838498700604,32.44287329740533
1221,2.276059220956131,4.359242237718307,15.249906037582555
1222,1.8843654447854234,17.437844103980236,31.65541289064438
1223,34.463844247168964,8.737409135702123,37.79837943424459
1224,12.472720450526666,17.411847862437227,42.571750948346306
1225,43.331917495377006,50.36220247780377,87.11251234177487
1226,0.29534585184249806,16.027078284236772,9.014829530108216
1227,7.059794677806551,1.0716202034848692,39.67566102996837
1228,14.944275474356107,1.9084860814262372,20.24704325603512
1229,5.062254200665336,11.560766450552194,26.751070441446856
1230,1.5886243960121362,34.26718386837972,12.846338412842925
1231,0.5425038092583137,35.292956184613885,11.059283777658884
1232,4.689095128256259,4.33021773964613,36.99116003935474
1233,3.2893670707797114,7.856214717915847,18.248533005203058
1234,6.3902455715089275,10.041383411017875,45.84280851626413
1235,9.521274599396577,16.066620622944626,30.778542171883302
1236,21.586800311385133,21.586800311385133,43.6685591989511
1237,6.708613034302772,26.808570604311846,16.111981487182213
1238,4.064311341155516,4.619722415477803,12.523058151798722
1239,13.225141312268448,29.937025558642134,52.3721686937956
1240,1.2545761659904286,17.665929007355885,28.958622720705478
1241,0.3221305662230627,10.086399726718561,24.010895956221987
1242,1.9460326654790343,3.0168235086127044,29.058135603551925
1243,8.197102090198157,8.195256776353958,10.326098335683866
1244,11.38869130918016,12.899804729087293,26.02656321213178
1245,9.554732979164587,7.161561254062063,10.83061679292151
1246,14.275362859165867,21.427381882163445,1.656228267105135
1247,5.777543723805005,0.04886905677850528,4.434136248419344
1248,0.02497341554699517,2.0039910327735555,5.782531071409501
1249,11.299127018156852,0.6313345788359754,0.7813655993543875
1250,0.004764195685730499,3.4976542050321484,8.967996799178245
1251,8.976552833142911,4.363152625385927,27.771061071104633
1252,1.2309901717544705,9.180512488982714,22.765235862278374
1253,8.159848704008994,4.463086975742975,27.444231010557708
1254,2.7144557804271088,7.9915749700607535,6.268176033041485
1255,4.297881545698289,5.891703795354644,13.770788709184004
1256,2.1617570647439663,5.071017202970495,7.940307656148576
1257,4.2897036676587135,9.505822493761812,4.2897036676587135
1258,0.29296332296382843,1.188453769937027,0.9141368627589088
1259,13.529038896797928,48.692482470138266,53.98540598583245
1260,4.870138273368731,21.703920482736972,16.677970219792087
1261,2.9888458861931895,4.0675058123307934,16.76329403993121
1262,35.78908529333498,16.764639621296112,17.80564209885378
1263,19.25064896859131,14.275663032592599,14.95836950865598
1264,9.176433923619848,16.862165322453357,53.48011467103394
1265,11.758491098780823,17.591071813248263,38.722713465475564
1266,0.8374259479251407,5.497234912842295,5.035094223063197
1267,30.30410463479859,30.30410463479859,16.973905794227875
1268,23.469288656539675,10.43934960585753,48.2536073086882
1269,2.3037463942809424,8.145838749441054,8.145838749441054
1270,3.8775633562197527,11.624316698130144,0.21519984900186273
1271,13.591127547015788,40.62280006461546,21.161884096859225
1272,8.790420567165896,10.32925595037743,19.569456499789233
1273,8.114927767400616,5.749161637944795,22.957795532007864
1274,0.7177714478956609,0.9814335871065332,7.275519847947464
1275,29.758515686086895,38.30617135464442,55.694894099833604
1276,7.4953440099056365,13.924333240816793,24.896087571032993
1277,1.6740529640700288,2.902439647776191,1.106802390543102
1278,3.084613396453989,1.2526739332073404,3.084613396453989
1279,3.508421360929921,4.265172132012157,4.463783297896942
1280,16.98518914024416,15.747703585541897,38.72173855313174
1281,1.039376560445163,8.404023239776379,2.032271410856737
1282,2.8540212877863436,14.254008027075743,12.567658936380214
1283,20.481547857490966,12.656863695660505,47.05665476811359
1284,1.5148332788256909,8.864276649078448,43.185232963686744
1285,47.0786257869943,18.945467196080727,26.989997572237677
1286,19.25463513723213,37.29655596185677,19.036510613583346
1287,11.48137447661729,11.502821671056864,35.65096548101424
1288,1.45844513892526,28.84542690239516,30.37584308902938
1289,5.0631685423778094,7.485747632100953,12.097458891362827
1290,2.5455741272091643,3.0176070505362205,8.829720684949123
1291,23.99314950065631,12.418930010553055,45.898982564275855
1292,0.8808523778080399,17.388168159622637,20.692028753643697
1293,1.6041785015960244,12.354471579339013,11.7991203339935
1294,5.167136270036464,5.167136270036464,12.59166927235678
1295,2.1225140733725922,2.9739641862858797,11.053491098134195
1296,5.596390983075622,26.23827888187016,5.896694413514709
1297,2.206707628037819,1.1327817693678952,19.753110383777738
1298,6.110973861237386,0.15617885107342655,11.504046184189388
1299,14.947769735522769,19.603994538469394,20.322260563698208
1300,9.332718566628479,3.648821456281828,13.781339189603074
1301,2.9759869416128737,4.31817178474941,2.9759869416128737
1302,4.648248784955371,4.545497035497924,14.942153116235396
1303,16.136241547521422,2.8465439964265187,2.8465439964265187
1304,4.70876289670149,12.121147717744623,4.4045581175351955
1305,4.383742297076822,3.2822274345518565,11.148463094254012
1306,20.33019710885287,16.296634876547515,28.96153404761084
1307,6.778093452178908,6.778093452178908,5.7512955600619335
1308,6.071806041609861,42.57670163453943,54.95469740902638
1309,28.808123080627865,10.059017469312892,65.50371235726884
1310,4.372617596667553,10.265581802115321,29.924038285285704
1311,2.349228785754704,14.457162156832158,9.73275658576619
1312,0.4811335550126188,10.37301405588903,0.03802395954873816
1313,3.820175168283434,13.523656913580886,4.172956713583687
1314,5.629986362706902,4.430079252160596,5.879006603988017
1315,8.611801764906062,26.156602381130753,47.62454817722586
1316,8.924297850069692,6.663694898396045,5.592469059786666
1317,2.3865025262738158,2.9507602010629057,3.5076810405203673
1318,2.7125376787891042,15.248128336944575,15.248128336944575
1319,6.7935892985528215,2.0946889068261916,8.538835312605034
1320,12.250273293700658,20.80747409840893,9.456576918899117
1321,41.43814148205986,67.52279042061527,28.836984296377125
1322,2.9679829624906375,2.110744832092763,0.11685391853754368
1323,1.434676296267849,11.520309033648271,0.39018391406639097
1324,4.8648484490594015,4.8648484490594015,0.50370643501941
1325,7.529191487289979,20.502543006802934,53.52509219775649
1326,7.465573623690204,34.51230390511489,20.64869036022874
1327,3.876050014602825,8.142125104038087,16.847101622197414
1328,0.2931619478214387,2.1887976126910615,24.613234763552665
1329,3.036577962053485,5.797716763072913,12.890119865298956
1330,2.805203869450416,13.37982123307247,8.720366003533947
1331,3.6563973429938628,21.245126489409877,0.41565384984073006
1332,6.391554805266551,17.6656502409349,12.326902161674774
1333,32.101763963782886,80.87412052742346,112.4754190054723
1334,11.91072459873672,7.693173641898085,11.412518213903482
1335,15.649113732030735,20.36646182612502,19.4624120426338
1336,0.44449948176499987,8.77170837646181,7.453318034191689
1337,0.2815354205698384,22.960514833552892,18.023874490040846
1338,14.47884970018012,18.35938199128354,76.06132576782727
1339,9.167407196271412,17.096488699951117,5.642592200850395
1340,1.7989761614578548,11.764989962262351,10.501224877427042
1341,6.589270911217525,3.805461888596355,5.908988885642927
1342,4.130147197958525,31.660845176645676,7.2267038402511545
1343,5.529730366957665,5.342750689028492,16.415710019681782
1344,38.38859578967424,3.3440302873276835,24.769746980589375
1345,12.648070778990075,17.187094531384375,3.2188086488133933
1346,5.6645599102989905,4.635596071869628,4.635596071869628
1347,8.331964438018701,4.919417093080654,34.40102488369918
1348,2.1435073659569923,6.909871912094744,11.707735850443889
1349,9.19032063400466,1.927131657737295,38.89107648131278
1350,16.3759496462121,5.198214770089429,14.832636076115847
1351,3.76958615973151,4.606006516946628,6.541937704237625
1352,12.508089902234765,9.48255465379916,9.94154812780879
1353,14.07613575588939,9.438286449061323,11.235599869718385
1354,3.8868649113840945,6.568654922354256,20.43749073474322
1355,3.507310699146956,0.18250766617923375,10.913763670226508
1356,7.198568180927566,11.093172177793747,16.71614490807508
1357,12.659667507626335,10.687092635163083,5.873479748487274
1358,0.7782910469714324,1.3237128961757776,8.946225523832588
1359,0.31796752323924693,11.148620605584213,9.017482737642169
1360,4.5731823318723315,11.786669637481083,18.43512554873245
1361,3.2427639301565705,20.824279009240485,5.07229586466525
1362,6.464342431140082,3.8617301892819427,1.947667646170487
1363,2.1029472932663893,10.01259199204447,7.3502417228504555
1364,8.42213412568475,25.7697066213875,34.650852940313385
1365,0.6294578643313571,9.981579199293762,17.218066679232493
1366,1.7662844895711807,1.8020501078229962,8.563600440138817
1367,0.5428824056361208,15.442471908057414,6.727784618202207
1368,1.926071452488035,4.448968734905515,11.961580019905703
1369,0.7126281661378187,2.5508907584631544,16.982230055341063
1370,3.745940118582677,4.512505498539316,4.8209035879053275
1371,18.989805548805315,6.035092723036604,40.338677456018594
1372,2.700141889573466,6.767875957749261,20.36459966801604
1373,2.7225561882461093,41.77763088335936,40.04602033918743
1374,14.61912656486895,5.426658869648749,42.85512858032934
1375,3.197659127519337,13.850565205329112,9.787052787984933
1376,8.569689876544075,13.711719582013671,6.697484605804846
1377,7.091918700997738,10.94418975923547,4.840557387891479
1378,8.089026796531293,3.427264102966621,12.239982875654722
1379,5.2222870353811714,8.209621738047886,22.396570069034937
1380,23.276428257821166,40.31609806837342,22.131064102824993
1381,7.349405365919164,11.58354619257888,23.75838271270043
1382,2.958324390920751,1.8961353703421508,12.59384602402352
1383,26.909624324862627,34.26905691716007,48.400064043955574
1384,1.151168043062448,2.8330056313327177,21.696389063990246
1385,9.025976410254792,9.389872832357625,20.835581684520655
1386,14.501598814815072,13.264113260112811,41.56623816086207
1387,11.623558490593874,28.667526371894613,65.40467776656041
1388,0.139561907896379,4.610482659967275,7.853499751458045
1389,0.669152141438154,0.669152141438154,1.560396774713908
1390,31.24776589355416,12.24443046235696,40.11485771930876
1391,42.88858397110937,25.088190002150014,50.549918838789296
1392,15.962298174563074,5.005985897336728,34.040671413573136
1393,11.52922846672277,6.32545156438151,11.52922846672277
1394,5.372781101712022,5.6297113685254345,8.582082460216881
1395,2.1546096959262115,17.471756156239024,2.974407538622909
1396,16.398612360368816,14.665542067786248,6.6255172892454794
1397,3.685551445389194,4.4012952073134315,1.438223434895086
1398,5.894820827125259,0.740480631549179,35.23485166511326
1399,18.379027725990895,9.186560030770693,25.113953978968226
1400,17.34983838338337,21.33939350427697,16.285212487842784
1401,3.9113766286999123,12.578846960560824,23.547697860759868
1402,40.72815061819688,34.787726199523355,57.78308526161682
1403,3.1690728772056964,6.907353733136826,23.89923213299643
1404,7.336166001824168,0.9042782857351739,0.49269802228937465
1405,11.624137011463201,37.759694431680444,18.625580829522484
1406,6.136260647766793,5.714037394892279,33.7922689797504
1407,0.5934624455426345,1.023694727910808,28.434070134390772
1408,8.385981142606553,2.2860220177807378,13.756418315408666
1409,1.5348571725583042,4.553503562168032,6.0938977485497645
1410,33.14226006929914,3.08810642544546,18.939362100608946
1411,9.15693917930814,34.66166907623577,9.15693917930814
1412,1.2829914026770197,26.09812619278642,22.433041156379748
1413,1.8349532684151697,4.176666519779012,0.7833762826503303
1414,1.775734642837179,5.410614666214258,33.381938529379056
1415,8.01236116518784,9.876349229943202,7.739494470923127
1416,54.69536006443519,34.26026734913037,20.834953417645124
1417,13.578243767313324,3.5937582175727414,13.779679044518687
1418,0.34063574852325473,22.468510000986797,9.232647932289893
1419,6.712435379110346,14.92800018721704,0.5685261450844479
1420,4.728034123842708,3.1553605458766896,25.929043243577414
1421,1.0210541321284907,0.7910164385257588,2.395826288654966
1422,4.123656875725175,2.1118570395658907,23.230855807114224
1423,3.8457866885444503,23.164184134758727,7.187731838490095
1424,5.952119206372231,16.682343726450835,25.27948526075098
1425,4.641288781746425,40.835784295994216,48.477680684338566
1426,1.7826215669749637,2.9579713708523485,2.8412250369057936
1427,6.480611489626085,4.878027205565395,3.1447073523827527
1428,0.6019179046539875,1.0088847890616393,0.7328039893982208
1429,1.3334035456351518,6.336793065874515,10.294667056140048
1430,4.7679409571346625,9.48591872998248,10.112433149941285
1431,4.516944354505878,9.1954003643067,8.596850137824738
1432,2.3905478903549024,22.69948498363853,11.210641545375264
1433,20.306532239264385,4.8711736085459165,23.685676446326482
1434,2.5073057087046635,7.242131659486645,4.066352141012402
1435,0.20244646570117197,12.604478729994298,8.827395277313798
1436,6.0970682106704555,4.613176791200347,12.201488078822619
1437,6.256160268625763,8.854919577783221,43.4629184121833
1438,11.114044167820708,22.879571594077206,28.622845645288038
1439,9.884858026860684,24.893569064442673,4.681081124519423
1440,4.297233223879829,16.5644874686392,8.484858658030177
1441,4.02709147774252,16.751357525409517,12.843626585652068
1442,0.3788902645287422,4.857502767286601,13.546248735124262
1443,8.785601813104861,3.9229445651765786,3.9229445651765786
1444,3.8545854400649695,55.53479591144452,2.227894892557316
1445,15.138041613562287,18.61612525458724,11.618203663297528
1446,8.256045029654572,16.19255474386668,21.174052424895308
1447,5.206033917709299,13.009654652439924,30.398025198929844
1448,5.146817778023568,17.628574163476333,11.88593088983168
1449,4.003663991134147,4.73513866680166,34.32564402748582
1450,4.088456079754565,8.479323598754277,26.133895597089193
1451,4.369219923479605,4.052004015120204,12.958044404054519
1452,9.114817690442607,10.193229233844662,35.281031724860696
1453,14.463688529817347,0.24495539941798938,29.327209984844757
1454,6.174797235947864,18.869325821178805,12.688253816319929
1455,17.58615705245579,30.628452326995255,40.682694076303
1456,19.371950965275836,14.366075640328951,79.94582330524722
1457,8.057983973042425,15.136792015017676,10.217880763827338
1458,3.1195839318212695,15.08140909358409,0.02354852231949245
1459,10.097853763149061,15.156496263054976,30.2541355497872
1460,8.726863088887143,28.671981463568557,29.091568799212382
1461,3.682174846046017,34.88862912437977,19.676221115582713
1462,3.5446991076831083,4.147879644457362,1.2206752396214497
1463,16.40904000065906,23.349654326936033,9.119744170228728
1464,1.3582089507657997,10.293646830840792,10.683392184589167
1465,8.68747942608911,4.464522798132206,2.166300336959469
1466,13.562678495252385,30.08056153711246,61.65989107877215
1467,4.899267769596392,1.0403874669370339,4.190281345720578
1468,9.449913398837019,9.449913398837019,38.04064825567483
1469,26.79054236125633,21.598848869155276,30.131132347615804
1470,4.834108827703417,13.686927099460107,0.3982913655803486
1471,5.677930988897936,12.82383736240718,4.268027903884766
1472,1.3284900779600264,1.3284900779600264,1.3284900779600264
1473,64.02889111289355,56.010583061656604,26.560432962851166
1474,6.7924664784232505,15.927580441242384,6.404030625504646
1475,2.3761766657147234,9.532511361075692,45.33063167114538
1476,3.833699231169536,0.3973032274047519,4.358412260961689
1477,10.403020784044433,7.730735002371289,3.524864182117496
1478,0.2494541274359392,6.883075021733376,24.81533446175142
1479,5.102968204989395,7.0427806880328205,10.350154499421038
1480,1.6239567173086442,1.9597947674565788,1.9597947674565788
1481,15.530770473496595,7.283852930669079,56.20027680986705
1482,2.884194344391924,14.828591645388341,41.872556704868686
1483,7.43751722522012,14.697984361828048,5.199354810534686
1484,1.9695569730472897,3.8145784173970583,29.73243666525846
1485,7.671351224819395,25.80551424677404,3.3772926589169527
1486,1.268308865671294,56.46895529378212,36.253832227813106
1487,11.769539708353307,25.216052263095303,31.499292303486385
1488,4.588467775052379,5.716284406565183,5.415729861113881
1489,0.9772092907948675,7.542004391571346,0.9222851216163122
1490,0.6595165463463104,2.394527911975075,0.5193037495492803
1491,4.193359159753051,17.46885613491156,20.239530555585667
1492,6.734349127604304,7.920851422084887,1.6693480385848076
1493,5.1404770740930985,0.154740829279433,4.289638209972495
1494,2.9567681921150353,18.03143196268521,9.368316999307872
1495,7.303170902993243,7.303170902993243,32.15599849398919
1496,11.63647292641609,8.817583577640988,6.98350327372161
1497,9.5321170650911,17.58406936177775,50.97480658696034
1498,48.410617425017065,32.24280782819362,55.71551597465783
1499,0.2546229711599679,10.377257032995729,1.8936465651112044
1500,2.13168784828423,11.265258884486556,9.975717427928856
1501,4.175762798910611,20.050416463668356,4.175762798910611
1502,0.8217314126536905,14.049494519205773,13.798751668780191
1503,0.9043531766717621,2.9195683546655857,1.7154036963852235
1504,5.8596828063335655,0.2782600427788955,38.312292807428264
1505,13.86357221024879,2.8772236087442025,14.841445561390358
1506,2.6398719575566005,11.926677264933339,28.14557898171092
1507,11.811939524590088,29.527454373207718,45.038477145130514
1508,6.6896025280903615,16.13942211824548,3.9336853764405966
1509,8.179955776011688,5.499646714661842,6.276432639811365
1510,11.078050604298014,0.7423183870650689,10.82452308556526
1511,10.137480872728062,9.237538529701808,16.068478096892463
1512,10.479825746319975,23.78207657624256,25.001655810745824
1513,0.1541443124553865,27.695987381645836,35.203302510549975
1514,1.8474805671847037,6.928456068858544,11.20979920352044
1515,25.849337446452964,42.88900725700522,9.533961717770893
1516,10.47212660193874,18.184795959461525,54.15804567888134
1517,6.345058982439539,7.883940088269625,42.7870048283462
1518,0.44330853029670436,6.923667361447556,8.976803273866224
1519,0.5862623048197335,6.444700820230992,12.013490562818014
1520,2.936148440260034,6.964983263241994,18.96224603849818
1521,1.967184379512446,22.326494724674497,5.828315351224411
1522,0.3061953599762006,23.17905317441891,19.702773548925613
1523,3.4421177782012364,33.258006177909195,1.5353770109674514
1524,4.634349600532886,32.977293698853074,20.46001617154637
1525,7.609716139269004,5.595415037296046,4.265100224498454
1526,35.133133672087475,44.57014213396097,43.000331433202994
1527,7.731001906189761,25.76364151831889,64.59160454984764
1528,2.432321479541905,14.099984117552335,38.51641074445183
1529,5.691898176325189,6.137052175007884,11.085597348560196
1530,2.7402928330403142,3.0607376761246172,3.8962268756397407
1531,5.538124826869478,35.70860623604963,42.910386105235204
1532,13.907924277881676,3.985090462633302,24.57552970348944
1533,3.0719258157835228,3.1779369384876137,33.10785863993808
1534,3.2209661445238993,20.759850383168725,29.851619484231612
1535,10.090637804088288,28.947866171812777,24.16069418779186
1536,1.5556534124459915,4.880974234897977,16.195605536744246
1537,5.139537280285577,5.5981530835209234,3.938794502172872
1538,1.2207183141371303,7.106748109058756,10.20479948919612
1539,3.9301544479391577,8.925893492303135,0.0789603253929485
1540,18.308867238308004,2.340814922650365,16.937487076473374
1541,6.604992829758778,15.86337843827068,12.147770309294621
1542,4.0836983809480785,44.208111297914,48.93962893037376
1543,29.92028251954808,15.769364737000473,40.86337017547977
1544,4.0423090410611096,4.216136576060883,2.261641901361333
1545,0.12763717368341077,8.259802998560822,34.88689810838376
1546,17.00106257731764,33.16069247937676,30.776491181338187
1547,0.20750315974088096,18.072705617486747,19.630018673330042
1548,7.441410227369573,17.761717951547226,13.412536615819079
1549,2.979968857430336,6.678920140023948,25.721943248906086
1550,14.896973192775052,13.659487638072791,43.52474006686673
1551,3.734008506958446,10.416666261450544,8.66804325011941
1552,5.689628732634645,3.588762215787952,2.505913285761295
1553,18.33463103365678,13.14689822421324,49.718078252351695
1554,15.231068574291356,42.63190659637691,19.300757310786082
1555,19.738620137601416,34.67704975380907,36.7616264165748
1556,5.130149334749291,7.330028202483753,7.917398051867892
1557,1.6948896808434881,24.791817984275767,34.37775644491265
1558,16.99258602292818,12.942158055875797,11.721819119619798
1559,3.0468831346075476,4.199515247259669,18.407181896386895
1560,1.5159842434140955,11.519894283363627,28.661263688873603
1561,0.0950638377039894,4.2070012058031665,23.797835778948368
1562,2.671697012311384,13.81476842528454,49.435716819968505
1563,7.010757651669792,5.647223675071984,20.558736166479363
1564,3.726801577989349,14.476342845092802,7.11551211222249
1565,9.38770876221464,6.963138671742456,22.27921832087741
1566,0.398298174467679,12.7169824446249,34.92635713909776
1567,6.500776286553403,29.499537234724706,4.819044569598162
1568,6.2785722421322845,36.24522547448018,22.615647180734143
1569,0.12817885431432785,15.419053357859312,7.695862768302931
1570,18.193351829212645,2.4865654206679295,22.774764567764237
1571,7.2192549577485465,4.418039737451153,27.419519037942578
1572,1.091059678686463,0.32739092266825764,31.90091445727346
1573,9.446759074158848,25.79429241462384,16.47106236482253
1574,3.6702157893597445,7.250473448311482,15.203799492525874
1575,2.511473287772688,5.742750617834888,6.566180295990463
1576,7.825744866350206,4.677273536437895,6.525749379030799
1577,9.131026206640302,20.998275734631765,29.765912118206618
1578,1.4801196126130627,8.867324854201797,19.718628947006756
1579,7.698245530557826,10.409127586873572,10.970373369567335
1580,1.5871824827490997,12.285869225390872,20.968516485168582
1581,7.848576033439642,0.8511120593969821,37.797533666768544
1582,15.464905238184032,31.42924645519241,43.09927914928948
1583,4.725812894461313,16.38917132584058,22.618409415856604
1584,2.546446919480992,7.232353470080575,5.450688929303979
1585,15.900567345339361,20.729207291855317,6.774555029950009
1586,0.4816422799679856,3.2077261790151255,18.670026833988928
1587,1.2125434148854524,32.12014653567628,42.207469989212186
1588,0.7278843660833587,30.319685108639177,12.554801577909373
1589,11.934278034069862,9.296499182355735,13.854976517758669
1590,0.5366175389988257,7.491743758447228,31.17171114108009
1591,6.095697599503069,3.812965409728548,2.133391474753715
1592,16.879378318863445,5.741767568287841,2.033763216753478
1593,6.575999881903783,3.7295669114501635,15.122613070004178
1594,16.10043401693204,13.243742674567443,5.409228332708459
1595,7.34445581366451,10.617896616019152,10.515050883963667
1596,1.7202815613887736,26.13459989374281,6.416160681231013
1597,3.689942927024468,3.96702197345261,9.54342621544825
1598,4.157627798104382,14.934007198792928,31.063305498018984
1599,18.576561824262313,30.33571269205231,46.71027294556768
1600,5.283690486066277,0.5691307789550564,18.928439437259314
1601,4.138595894192875,0.8831472313145667,33.36448038615204
1602,10.340162241965558,17.234224370712056,20.17976321838715
1603,8.12826455388651,5.986614662712078,11.2345991524464
1604,5.769157128712692,6.646067673715564,1.881157665734328
1605,15.84238113302364,19.194539109426792,19.727640480035948
1606,5.350444831749577,32.724217840744714,21.523441289234704
1607,2.2357355651301845,19.474622329105742,6.186877592007377
1608,4.004035684173914,23.301129918959738,3.1258804845260784
1609,26.94525858325042,2.5452445729983992,3.278823720414323
1610,9.461917334983312,16.188269937597028,6.177918821017613
1611,4.914281399068663,3.0538680802484777,0.7499817561792739
1612,6.226303193618621,2.921441496753973,6.701373548806699
1613,1.4312793401235453,2.4960698590838746,4.147667746968374
1614,8.965351620393491,19.942855536051816,25.375167172222532
1615,22.981956201194414,18.98028359443314,29.90619180184451
1616,7.914084162437575,2.03853294904917,22.949821588494984
1617,6.812815120333383,21.454649685296374,6.903675014127444
1618,11.092070716508516,48.36082565583883,72.66851941550736
1619,6.110316237694121,13.175184216249974,1.9461245231899795
1620,13.142291841571094,12.925344259419347,7.771600778503171
1621,19.285851362851446,38.166388086364734,21.656393162440153
1622,1.2651870195137391,6.851519549052902,8.585068201589824
1623,27.698570898419916,27.187549705616533,17.882723085480578
1624,3.622073447718705,10.776208410206308,5.50375197864507
1625,5.825594395095244,16.59316132544013,3.176859595792557
1626,30.297798653583882,4.571363542117041,6.331501101396867
1627,5.952928785056216,28.193713415410812,47.22374715651675
1628,12.92354692140654,48.714679988452204,6.018528475193662
1629,2.9834884552265777,27.419474891871147,19.062108830379543
1630,7.207254732597704,15.277021574172636,12.797373431195673
1631,29.71474597523695,34.27977249942279,22.412507175404485
1632,4.146922326337972,39.29155453711638,4.1890250138601175
1633,23.26916884197675,11.179454268182567,13.13250951729104
1634,0.20553359304066987,7.417705695335513,10.561415821086428
1635,6.3966428132832505,9.318561860882483,5.070041946465025
1636,12.433833211344734,0.7792581345332934,46.84450892336467
1637,7.3481418168359625,34.79960189121961,8.930125635539895
1638,7.90924602610589,20.1646696493585,16.783777421075655
1639,0.9698344047859919,3.3846860107724197,7.972462345588603
1640,16.53731051808704,14.125330522532394,4.603220827808784
1641,13.904395455987279,13.499368783842844,27.25630550291909
1642,7.978624406076172,1.4499242133319257,20.042836846380006
1643,16.480520545815434,15.325724126647,16.09330424629561
1644,0.6147662359923629,7.345336546931179,2.34663940991787
1645,1.1189957623643352,7.071334930191355,27.4023799905046
1646,19.61655602770218,32.658851302241644,19.65777680369028
1647,13.88926903579943,3.538229741707056,10.983714364561664
1648,15.75751258876176,8.618859431278775,8.856675505659293
1649,4.6846600494281745,3.74907699257588,34.545658057619846
1650,0.9337758248418737,102.76919893278611,6.75963444656891
1651,3.02894570203859,3.6494340868567905,34.402127165387256
1652,6.224901398417648,0.7146674538318507,27.547196728541657
1653,10.070487817838204,5.814931267289179,1.3142549074611942
1654,6.861987308652104,39.83685418892685,14.048455755948055
1655,3.397312452345532,9.855272006342528,8.008361559772958
1656,2.3574744108211974,2.1512632887255876,43.937789815973474
1657,16.16261923985622,34.52503365967611,41.087672683320044
1658,2.9640244164868204,8.556947496606444,21.07493123511223
1659,8.284366597201451,14.764101475065285,12.908639527968106
1660,16.573911855076375,13.215257173079818,8.585273263119605
1661,9.110397178093265,36.11973215166458,21.83366137854982
1662,10.636830914338969,0.22262138318255964,15.2304120471873
1663,0.8193176141931495,0.6008675190790935,8.480596272793804
1664,21.971515158964152,25.764208428173177,1.3523773301269415
1665,7.4296981664406445,1.6656957121840819,23.431178643342058
1666,7.030968100003221,42.19441167334356,38.26365408226422
1667,19.63894494048371,14.52992835520395,28.59167142501238
1668,8.183142119231633,5.705383484368639,33.91897536184446
1669,17.43148370585547,42.23072361190613,52.525372173428366
1670,6.4410275397731205,8.340754980675769,7.706176362567014
1671,6.481182806722742,15.771363031570175,4.4863477514160905
1672,4.218092431329696,4.293718971966692,20.694135098447397
1673,5.633707925444796,1.7676324118636018,12.361019392443723
1674,1.7698974339870261,5.836580681658148,7.868591176486831
1675,22.996326219311612,36.65411677817485,11.0979738568807
1676,2.6284974864876105,3.762436076845276,13.223681749055089
1677,0.6244998472633272,1.9695225989271936,7.904043831006641
1678,1.5224979669347949,8.511430851682192,38.069273192989726
1679,32.64218540627117,4.745252247160948,22.315471241626568
1680,5.294858819854845,13.206909531450272,24.802843100165234
1681,13.024951307074915,0.0390649892691215,3.4873053294741823
1682,3.087709542078464,11.165322119211709,2.583249974086975
1683,5.672632123970658,9.321683041448857,2.574376340692531
1684,3.764078791372029,14.356645417653496,10.363987955339454
1685,7.5559054898653795,4.956023852486187,30.70293981124841
1686,1.024248962601547,10.695481538080116,17.547847174808915
1687,2.002245652950716,5.233522983012916,2.4252309288016285
1688,8.798982699130669,12.813539951914755,17.422293771811717
1689,5.211264318638925,4.978929827454721,4.978929827454721
1690,5.516493935153456,14.833627528197248,14.227093838010397
1691,0.8456697693859994,32.62277513808095,6.149825616969672
1692,17.00230660050168,13.573412732875154,0.8317757621485047
1693,3.719370092828484,18.46186780940606,36.92039416288364
1694,0.9191524800830706,12.482117611345188,37.84118128560921
1695,2.613713469897988,6.434645494720442,19.379874118931383
1696,5.188919078973576,6.825709165988329,6.73934220343601
1697,37.555084171188206,57.07367389381823,28.00814344715875
1698,1.2136893808856826,0.5468008744415656,6.982289265593373
1699,10.36260726380877,18.99810461353603,20.469852296533176
1700,4.431766589522265,56.53683618591768,39.54536089985477
1701,5.024052240361897,11.681940762851326,25.092643406545804
1702,2.33393029309682,2.9201384430858717,13.33087617798979
1703,1.3222834822810228,23.20732329420248,27.522220216716207
1704,3.464452231933919,5.955925065526458,16.507054070497944
1705,2.118195903303217,17.786535803891113,18.245684662738043
1706,10.15360016299043,2.5618498986147102,12.964354824576944
1707,3.156442307046122,1.70083536678648,32.932791991717586
1708,5.534764317331746,4.3799678981633114,7.789052130815415
1709,5.848324359775518,16.292860519499456,5.335181495277581
1710,23.976618589724055,16.846686770391955,7.789887199172881
1711,5.873992786618089,27.64482387085866,27.386459801010034
1712,8.023045181095718,36.15620377200929,12.903186819713518
1713,27.32238439337234,0.8107741975412353,38.33934959840052
1714,2.893023129349203,0.015852982622490686,14.39122223079589
1715,3.1383250114050227,3.068895680951421,16.33351380692089
1716,6.221157496241744,12.633351193234375,0.8273592385466628
1717,5.020755160935835,2.1067077669582375,2.845662227474577
1718,7.498524346400966,0.6305038605294366,42.945388709179966
1719,1.496831485219687,10.146941065273381,8.21571126663045
1720,1.3805477476167667,4.818974635394131,8.402012603949466
1721,5.499011678074197,3.933865044391794,19.965464766617217
1722,0.7779118682061608,0.7779118682061608,3.6615927200770955
1723,3.2527300901272724,23.349757817342862,8.391312928117713
1724,8.875068305699827,24.890909407555036,42.20213543517199
1725,2.119619128262187,1.9511285450226552,6.933245749153059
1726,12.634811686269323,4.5700473584739685,20.141840867519214
1727,7.606355384054538,7.606355384054538,1.1590125508534896
1728,14.094166130385247,42.56717935542568,0.8668833527523105
1729,33.98730204363099,31.588896080722094,44.32705212774133
1730,3.3245633181835785,21.458726340138227,28.88827337316605
1731,1.6725201054518593,3.1491494532001667,22.43960978878563
1732,9.954599393720954,7.564351382073696,0.422073776835191
1733,2.0730554422467016,8.293933207612238,4.34730529647657
1734,12.942311549465458,15.114421943741647,15.675409741591096
1735,1.7213041417325243,6.953441672974378,6.222513032105553
1736,9.33045993731172,1.54494360352051,19.42935168210683
1737,1.8809282852702722,3.4740584151843876,1.6393197087804339
1738,1.5790148506161348,1.5790148506161348,9.148129954538993
1739,2.436420002552893,15.866558810820521,25.18526346938802
1740,7.890313181372292,6.553405389670743,7.929720993345228
1741,6.990104158904579,7.764958046550376,0.5691744257385452
1742,3.484299380743529,1.3737930588179808,15.218477498847989
1743,1.7740805274130338,22.98328740900329,8.32357549013237
1744,5.922102597012255,14.829373662021837,9.057503033884899
1745,27.73941710624409,38.77638304902396,10.632353490175888
1746,2.737664998166288,5.284025963302263,5.581793824256479
1747,0.1369557924669067,16.12872828065595,31.23689127047723
1748,9.248068546904914,29.09488553632707,17.164194095200294
1749,1.3664396169392958,5.144200069835101,7.879009758180317
1750,5.458713402976727,5.086247040952529,21.34198843327033
1751,0.5201787809295553,4.906163284643178,3.7709599502715747
1752,9.093155293974496,26.137123175275235,32.75633052826163
1753,5.170209643549427,19.19129521595822,30.60974607619505
1754,11.529240706040504,3.18292102411597,29.399179336736715
1755,11.388303454875086,6.256312979904869,36.17940959957383
1756,9.808275067751268,50.09658222175012,70.8430636529855
1757,19.43280549764551,32.47510077218497,22.07110231751507
1758,1.230866199161511,6.2793429257386,14.835989303338735
1759,0.04648406618258605,24.833243684488806,32.390059435514594
1760,1.8355983161181442,6.009675697179915,9.586974363616747
1761,12.29192006832129,25.284872559438384,25.136719037103475
1762,0.26080543595202244,43.252667555766266,23.853336057944205
1763,1.6509157821495428,22.42936478530158,7.532514292706164
1764,12.25640619027071,21.520576419667833,35.717620387281585
1765,11.515737190678458,52.71276081926939,20.934992046422074
1766,6.675798767820353,24.482737556207653,8.829820430214326
1767,4.610826576399916,9.264897449517882,1.086644454992637
1768,5.705039975545418,6.807412797938113,4.230891971759064
1769,3.0391271355050264,0.12476357481669709,8.261851560086214
1770,6.649998072244394,12.750715975071316,8.888211587286797
1771,1.4659507074425875,7.247815161950708,1.4222402883487888
1772,3.880114845550935,31.535966940085984,13.352713750830532
1773,4.30969296688275,3.199754565049366,34.33500006253758
1774,3.511858841610575,5.711106512437183,6.0450160771045915
1775,9.112578706127664,9.112578706127664,23.66626186362913
1776,37.873046935419296,14.122843445855011,29.38874832541117
1777,6.806705473449313,39.12286793623126,58.8415113617706
1778,4.482499095347542,13.418223987385208,29.110239553537827
1779,2.531073084678134,3.7611258563210157,3.7611258563210157
1780,6.195081270866769,11.44802362959193,1.8156233461452267
1781,1.2542152979584245,20.494709957673237,11.657858448450583
1782,4.745106290169133,10.036874865190782,19.604050804776705
1783,5.698850640420375,8.914803724438883,6.790732589011753
1784,18.62620334577866,9.433735650558459,10.993435744927215
1785,1.2974899909519948,37.75758470416125,34.82104363341513
1786,0.7744168699371485,9.513561258542218,1.3454062441522296
1787,7.371606171082551,10.790298964885075,0.14652774414011915
1788,4.559885611007729,12.462023659933891,0.9084216181224463
1789,0.22422618492176127,5.129322451635545,6.856996997063675
1790,5.990954160919209,9.154129724609845,1.2956309808616453
1791,5.047319503328538,0.24630732909712094,12.109617223480313
1792,11.242443866044368,11.520421269617856,26.631066682308045
1793,21.290532086958983,16.029407115629894,58.871578724840646
1794,4.019223079611194,4.210170664510315,18.675646503825234
1795,1.1250111310252535,5.3306993257195785,11.484664264644948
1796,5.864121672913221,11.696469219922406,0.8614484119080714
1797,6.442234115513685,11.46153455091082,12.79955164103496
1798,3.9475312403365415,4.772011661664148,36.6874940491912
1799,16.853726953660377,4.8191610511984315,35.43405322182326
1800,1.1167785608283367,28.550394237633938,24.312123523373657
1801,1.2397393826042133,6.627355345207619,14.973903002267974
1802,13.949756990543293,6.967537528197823,51.0072301824047
1803,9.598478719643726,14.865177418159988,8.581042107285764
1804,9.76033292945985,15.921258822756627,12.926685900146083
1805,3.4446737647005463,2.071775778111757,20.50693079533083
1806,14.758028648813308,0.32069969224315287,15.596874291366433
1807,17.380225630727466,20.23907529737319,44.76843144146571
1808,5.859246934518193,5.199801626278639,23.853612679645483
1809,3.8621006574171766,15.88712402829137,16.701159129309325
1810,11.570996976430678,4.443798051647107,4.4894294539062685
1811,3.1149551280866596,7.3088879957877495,3.2000009346060914
1812,11.702221769949318,11.702221769949318,17.4411349384725
1813,8.871809024090027,9.388019469147217,3.755453206365189
1814,9.013850072808879,3.8490185834149173,10.516410482274296
1815,8.598058193322448,4.967440401505129,13.28972787496972
1816,5.567306711825435,3.5804379785471587,9.631231087100034
1817,3.698433009445523,0.11783891009103087,17.457682945363274
1818,1.1116883178064398,13.101770410708525,6.297308949898095
1819,1.3399984801210998,2.192339228140714,5.861106707520179
1820,0.21980663759809715,12.699459274040585,4.159785583467169
1821,0.7618013474604197,16.33640062024911,1.504652237246134
1822,5.350570974863572,6.212819453082517,1.1040570894037387
1823,4.990530160858128,3.2817795497869753,31.54922452476994
1824,0.40676352827624385,5.712390043438646,29.171592188122666
1825,8.13606975067442,0.5650004141791811,24.173062223873288
1826,3.0918716948358806,0.7501584434720385,24.05520408140731
1827,13.655156459405092,28.811177225508736,40.13509092671554
1828,6.014145831368722,8.357851659581158,16.303793875713737
1829,31.769491823731737,14.25862152037159,34.985953528799996
1830,1.9618459310651417,15.693305049608512,11.910119296013278
1831,12.075305249710198,50.18263494631795,11.367489838500347
1832,4.912043575881221,10.554123974825004,0.26374606668652234
1833,3.7463610020041074,5.468853487276505,6.432132251008227
1834,2.11399794314913,15.490771798566357,7.074148283775756
1835,13.102014590946197,26.21241023995725,8.726350838969438
1836,0.010125388474847785,15.872194218107571,36.72452451899559
1837,4.641941050609184,3.4260795022199915,18.466903158386017
1838,3.4665845672375113,4.075948608020827,1.9006934455030269
1839,31.786350508236968,30.239821421885196,19.499350763784147
1840,2.0120541134868972,6.4679011515227955,14.783933604749436
1841,13.884434501350043,13.884434501350043,14.547626919142317
1842,4.0826037676643665,10.540596612780476,19.137922125150595
1843,29.31155821595192,28.551416954716345,69.34676531347858
1844,5.9390556677547774,10.13522893760822,15.679393270782917
1845,9.410623837359296,10.233772671370843,38.48847111913264
1846,11.27132324059139,4.687267565991693,12.038307625591543
1847,16.513078566923994,0.8435414687819502,30.75694406726015
1848,3.9875233962049066,5.972608435666615,6.597717617283209
1849,13.583856216360765,4.6867365330189585,11.777100386652258
1850,2.8513358434877603,24.331379005227703,5.070209100334168
1851,0.5536869646763165,6.262957967291101,11.412959321494156
1852,6.628306848116694,12.278232585854695,30.19635292394804
1853,3.959551433982928,17.074832053075507,16.154419449403974
1854,2.418800583619543,16.50170458972677,35.723024456799095
1855,1.2425733837835793,6.035062793398616,13.125859316893056
1856,2.365403263781616,15.031119109754044,1.9770187275510693
1857,5.056175216336108,24.473117609188442,15.650302255022588
1858,5.08244192224312,9.405363628147903,9.674825660786261
1859,2.7579460129886257,8.389354210265978,14.46395323772434
1860,40.13333241497807,3.542837427427287,17.66985390254129
1861,1.0632867604130638,2.1367620795596736,5.720732448334928
1862,4.839420603036274,3.4142038271015025,15.30830224804464
1863,11.6115339309309,3.013886510249458,13.151391158744318
1864,11.880804270322514,11.880804270322514,42.71118959884444
1865,6.404098767886243,20.982882995583658,5.2085861580656605
1866,15.873123585765228,15.873123585765228,11.748726998125449
1867,19.837447150183962,16.91540120771505,24.67475414810139
1868,9.344451879694489,0.14362181053962786,26.434701660752893
1869,15.947691885251345,3.8806642286128863,36.11945391238642
1870,10.393759102592682,3.0853678117095598,9.987642870098526
1871,10.3029116598438,8.843824882439435,34.19692077284458
1872,7.97435527814239,11.225167299691687,22.930423356160407
1873,21.279263375024584,14.239826553138442,5.179401432641072
1874,8.523560437635176,1.9133380665754522,5.502054403276208
1875,7.787161561111191,30.44698084244527,4.4536664484321875
1876,1.86365239135257,4.195563848923435,13.833084617373256
1877,1.850570891269676,17.954046345011662,12.806798754042696
1878,1.437399437404821,1.401769132200144,3.8662681805363945
1879,0.004793949732345482,0.4933449761715707,13.129823628513108
1880,4.186885924986557,17.39201710155161,1.5527439751032848
1881,2.942571826833209,5.304343028057724,38.705947788529414
1882,3.650980291588354,6.997156909328879,23.280307894352305
1883,8.493092782613479,12.389411112275527,15.375044129820527
1884,2.392878844982505,6.132581201806403,9.943619931494212
1885,5.033979515117252,4.447686581713143,35.79485173638257
1886,7.090397284637433,9.936956674992047,28.46703403611143
1887,18.86780896134279,21.61457451584515,45.89479022052443
1888,5.09612376189817,3.3978596275450528,3.343616791531204
1889,2.8262536196371357,16.620145961813115,19.019055781281345
1890,3.822048628388522,1.7359335281313903,30.778470223229988
1891,13.164537863289752,3.8915452360177056,13.101522287788583
1892,10.874326561801922,1.6137686554357487,2.3130644322103393
1893,5.830776781280491,17.454378907094096,9.311049916531445
1894,6.717052824494544,41.42584735522173,2.1530244897547632
1895,10.495949094584972,5.747192803871982,9.53984865688534
1896,5.055351831556329,2.0421723136881207,17.367799981099434
1897,15.105404065679016,1.6862760434161972,71.99045392786911
1898,1.5794837773849366,14.347357423320801,9.272189633377693
1899,8.659873072622974,17.95375978071284,33.11482540808106
1900,1.7191880325974047,13.507870548958575,3.6352228128267647
1901,7.274245630954681,39.54818270186064,23.27292510968219
1902,16.61265175384699,13.690605811378079,11.950428496191957
1903,3.011025239617709,4.979656055727112,13.973459689954076
1904,0.7417075349968947,18.067637862101638,4.553362272317852
1905,0.29188856348206116,25.147042189192163,49.9079511376587
1906,6.364507118569948,1.144032703542255,32.12289397646902
1907,2.0039467789655845,15.74725845736485,23.66630369236242
1908,13.598518791143732,11.884840281282678,2.3048983079900296
1909,7.973984180840901,10.619287337286977,12.40479644563635
1910,17.095823383911224,11.62275941804459,31.2034647232541
1911,16.182117380789492,24.76273240360669,31.18171530065358
1912,4.807672835065745,8.713379775962125,12.814025091225943
1913,8.008079659662712,8.008079659662712,33.837766185072525
1914,12.86001841894749,1.5502130612191394,22.634583319939424
1915,0.889527875325129,8.026927195344399,15.227337198545612
1916,1.8699824124971975,2.0066000704807543,3.8741261986274083
1917,10.143359133078945,23.404275568623476,16.089345710828255
1918,1.2987733320895671,1.5523193639123178,4.34566319317193
1919,49.113328830973884,36.30778029270262,27.56393056984234
1920,10.505074669852815,11.170359558772379,29.453019824095335
1921,6.270704205758577,21.11696407570996,13.833247802357135
1922,1.1448794678931193,15.169313216111512,20.597555729847503
1923,4.801705835437424,8.930079759218664,18.002040363426204
1924,9.032002134184012,20.038965714644057,26.47442669378357
1925,10.804359378831132,7.732013478659816,0.7995148243292842
1926,43.27370660374672,30.218816644509246,11.683832114307165
1927,13.210071697574088,6.074133553759758,29.4835106485068
1928,2.632645799110321,13.727221794346157,3.978826099026314
1929,1.520086273432085,1.4093794403128754,3.9815723970322665
1930,1.687925420761161,29.284441506134293,9.623055403386694
1931,3.966781463442487,4.931417926849008,24.15716621817473
1932,26.56760252767449,13.48476302653602,1.0640768816518058
1933,0.6085576097078942,29.958417681496172,44.32700375011269
1934,4.494502814498219,28.87358312759102,39.83688703187431
1935,4.4077093497296005,9.09899139406437,23.8802332797872
1936,16.318439060825156,45.034926047245506,54.20762425002684
1937,3.212683740715306,26.95915992051112,31.007929175214265
1938,17.205604845131177,41.69108026135538,41.62632154411422
1939,0.8248376960221524,17.24792878822157,45.05170775932886
1940,25.62907737461218,3.5120067169706175,23.61610753012556
1941,4.8576600926315905,14.900955347711161,45.76542501389393
1942,1.5184378643897531,5.986842444525806,7.900910157779116
1943,6.013350293579805,0.813653770237238,22.12166081451312
1944,8.6002688415617,14.165289777124926,7.960434157267969
1945,1.7760060496476768,5.320022891538301,13.647548150674709
1946,4.950613598096584,4.591736209486456,12.40209000595933
1947,15.18999583980991,0.19420264168971357,27.856101921097576
1948,3.624476912875407,12.95371337313107,3.2010558457352207
1949,14.24806545501375,30.914250180020325,82.75879600357379
1950,1.5054857187220279,17.18025321374632,7.036427927792346
1951,12.342734575804656,18.31493038285123,12.553885469568769
1952,0.24940191502759745,15.786727014272415,5.654024306156032
1953,2.74830789399563,12.265778362272677,14.13309761329225
1954,2.786423911690946,55.65887739041055,47.40465018422567
1955,8.422275531149964,10.945985394820738,4.668973549771053
1956,12.45351973983103,29.724129800971234,28.956714699201363
1957,47.02737523809531,28.234048906556424,23.07875942078919
1958,5.531256117728091,4.216377168801259,3.92273866995248
1959,5.027405387152896,12.83102612188352,26.024867015822963
1960,7.564740929727777,5.661217793527453,2.8656556916809
1961,6.320957753219137,6.735161396970398,2.980306661843173
1962,33.706733086356934,14.49503933647,21.56603026591037
1963,5.509170168291469,12.939513158602956,11.28185922327392
1964,8.151683069678157,0.33220042720623155,6.68592349930158
1965,1.806442497617276,2.392431767911404,21.601812080137513
1966,6.141390265363377,25.4384845001492,16.489780952539398
1967,11.068291708952465,12.10196396873578,0.5980357544921819
1968,7.543187818720824,8.59753580699703,20.505861950763148
1969,9.500855049928376,3.6682743354609357,30.66883468466959
1970,1.5500972842008878,0.18880837712865528,1.8492544365627808
1971,17.845331282080735,18.045982494006893,14.511830413285281
1972,3.6758303629106486,15.335165850869464,32.37089479194351
1973,8.908836980684473,4.656661614143104,3.340998556393373
1974,17.30896852466379,6.171357774088182,21.16380756903899
1975,4.533089968956972,16.832006249248465,12.613490664365727
1976,3.873667244609152,37.85606922921119,47.212887889478274
1977,8.935487012639292,19.319644603785036,14.728661280961475
1978,11.935429033106203,12.128622934240845,7.967912360174189
1979,3.176962580656017,9.719173185459653,22.688782772224037
1980,8.876698859784469,33.05660488489954,36.99593254351419
1981,1.1611671066564782,1.3062785518852706,3.790873383470867
1982,3.8534911058314805,16.046608422348015,14.334922305139852
1983,0.18132812762382056,6.4539733310506175,1.6228391110192124
1984,5.743848631007372,4.135028344814076,19.70434005202602
1985,37.16769294854741,18.982658982998984,38.691726444061416
1986,18.785158161706633,33.62880758530011,23.629223801405075
1987,8.2223244651031,14.215361988823624,1.5736400678905333
1988,7.823957651006266,24.05948903005818,52.61671976369297
1989,16.751371582295207,12.098860305062544,28.16682918568553
1990,43.83832497819679,53.91274472746923,73.94241222453098
1991,5.123399812307511,20.7185122835741,55.447077590221824
1992,4.8125620002196,13.227200090518714,24.440818900969568
1993,9.036603020350189,9.036603020350189,35.034001027370934
1994,4.056829439974109,16.022755531242396,25.80377499790358
1995,0.9730085310951395,29.164722219301197,21.192602672415433
1996,4.343489335543353,3.2714888918138882,12.480299339907972
1997,4.224611764953885,1.7323719721623831,13.403276279887365
1998,5.987457642491364,35.889142995224546,20.434827653525005
1999,14.190029601828897,39.024876237399056,13.361738879756928
2000,7.572729644537006,21.28116941835774,24.47744445290523
2001,25.124899633868324,13.932904740066235,16.445631798816464
2002,10.131161631142191,16.87384086333263,12.532384585870496
2003,5.609054289197658,16.20768582696072,4.549495355512576
2004,1.5219209990411748,1.633116286918792,2.343415356001408
2005,7.729922623106937,2.5745975111258304,5.827908906078292
2006,5.0269371851627085,2.34787416333522,9.144945124917228
2007,2.260646852597887,1.7899185863005158,10.130482382677258
2008,6.821140679692945,18.79534569743346,17.6837503124041
2009,3.675547643039593,0.6760078997976535,17.97715169383217
2010,22.831547319816522,21.301707578731772,22.476915709990486
2011,5.2233208447417425,4.026807858787336,17.18871023922722
2012,1.2435504109630955,7.194295858710163,36.506223877364576
2013,9.89263553871482,48.10021387890084,50.785354295647224
2014,3.5681261255806955,4.470952288445906,25.962256101731448
2015,25.122032382228298,25.122032382228298,77.25191961475568
2016,0.19343115984371195,16.845118532750803,2.962723686105548
2017,7.438386071050267,13.202207781186424,1.2884548934633955
2018,28.346079329026395,21.085612192418466,45.61905502332007
2019,14.596822370461112,14.240863426621289,6.860548144392695
2020,2.996159097436532,17.239382281240246,6.92253120308915
2021,3.5841483102569276,10.228385711480968,24.293956427151105
2022,5.75980550396396,31.886816467553167,8.592319201549202
2023,2.014564637115271,27.99070837017343,12.709301756665788
2024,7.470092640876018,2.4243191942603914,10.187368956084455
2025,0.6166287167771216,0.8363552286974993,1.5844275805448618
2026,9.655400665128269,20.917486832966013,21.09889147359803
2027,0.3530772072293047,15.0636738769699,10.016219797076516
2028,1.6596153489922738,26.708457965546415,24.38237559495429
2029,4.186178711683276,13.408567459726001,3.0658717717358357
2030,2.3960948938643227,17.391217820360254,8.812597846832016
2031,16.384063701741272,7.191596006521072,20.396892466115975
2032,1.7032346194005328,2.2331851787504746,14.663959339410894
2033,4.135975733069472,4.326739399377701,0.3565920885869929
2034,1.0951363255228443,14.809028801160302,6.1085481110399655
2035,31.294134993979995,43.58257895085424,18.86930763245489
2036,1.315741709114974,28.55677078302086,48.53156803761777
2037,1.4006002152388675,11.373788587205212,2.376728805218832
2038,5.69781200531142,44.77985294394904,25.014558379375863
2039,0.32641391855738267,15.185341542833584,8.277597322598691
2040,2.0951786962266326,1.794762879669726,31.521997234527902
2041,2.0191542696607314,4.253731028316807,1.9261167419027032
2042,13.388839495433729,14.988527127012787,56.02481925282112
2043,3.3194983361957497,26.071583103509298,3.9356908061337847
2044,17.834673206919145,22.763669419783295,38.68302520944975
2045,6.2592977243719545,4.3778909569115,4.8734842395759514
2046,0.5157087440991646,0.5925807526284643,5.000245347468322
2047,4.007357908168814,26.69754805073537,8.354009390931182
2048,6.225528887490235,13.798031317968118,18.248797745402282
2049,20.760276596439866,30.869400633300273,42.15700174207406
2050,4.436303258439743,12.486145797479004,32.49533384035704
2051,17.13351571905062,17.099788004838615,6.786267947479416
2052,3.2021196106890173,11.859315063969085,7.363906705988526
2053,3.3492664274084945,3.6517561012125004,23.998604433333348
2054,1.7638419108861676,7.406477162724251,12.35651090776852
2055,8.566853505314647,12.941124014434582,12.406318131985204
2056,16.21783893182301,39.807063015060095,18.371975614549292
2057,1.600908739825158,3.2153979927420124,1.129251982213944
2058,13.50386091334164,6.819360692855952,0.32734277375973875
2059,0.44202736655567776,9.876487443545372,7.920333196061279
2060,1.393089501405825,10.503875866547432,8.14448587659967
2061,2.180790748031953,1.5674449654424052,9.665488962337179
2062,6.020946211543361,21.331387111095694,29.599636052155404
2063,13.386603053359366,18.1601719334285,12.700890394088205
2064,18.639530953110356,13.527921022372626,19.081575142802404
2065,4.30578916795303,0.5627363247265862,27.31995481343114
2066,1.1138114983460277,16.809287675889074,9.153325191060738
2067,5.908764860101925,4.9767492005912715,29.904299791965073
2068,26.977360327472923,30.88561484319534,45.1939279536535
2069,3.909507119902319,18.109894937321997,42.72017768273053
2070,1.256099745402441,2.6506002308955097,13.740557975280517
2071,0.2890825492032434,2.343692003346618,9.02002117519065
2072,1.3844506304120143,23.049531229723,16.85426064296159
2073,7.907282341798918,25.521641292336966,18.4561804276711
2074,9.192079352526775,8.53789604357955,19.75373421270217
2075,3.6369160770904614,5.369697017162039,3.262398366757722
2076,13.218155847819638,3.882762110089214,19.215252277592107
2077,4.132125493655437,29.910506089536703,16.380464688459917
2078,29.6719993567783,10.101553331822657,70.77923989982253
2079,4.172943156132874,7.746107247609324,6.591236245539555
2080,7.524978711930043,10.589050552821078,13.181682286998104
2081,4.991313968629683,2.209265422364197,3.252135496654148
2082,3.344583596278511,0.2621923303955356,0.7130717914142224
2083,12.564039404446888,31.421267772171376,38.54719076418692
2084,5.572872839982992,13.227454857035795,11.52997465478326
2085,0.41329162710786704,8.622431059072063,13.303622193222523
2086,23.869169921428924,25.8144447678189,60.669466477515215
2087,0.9355526323705732,3.6604998424116744,9.239446929503593
2088,37.72872514544709,57.24731486807712,29.82985186300889
2089,3.442389853224313,8.417539364483076,16.964646747459255
2090,6.754078540487235,13.120784685648857,30.952922753053166
2091,5.629737943308612,13.946414186634655,6.260674880141622
2092,14.795852565527511,30.58059971265446,3.2586853878497237
2093,8.359454330569804,3.0491813288104623,12.74716589749545
2094,2.467441205937817,22.68095388937043,3.461698712652421
2095,2.5828914984272515,6.156055589903701,3.4444296958262086
2096,1.639197152648805,6.509282552489282,21.751258687968374
2097,40.49746563098251,49.93447409285601,53.65380083767486
2098,0.8769325728995909,46.42166816860529,20.330070443450616
2099,5.148938728037638,3.457249344183314,2.681549819940301
2100,10.78377440092995,34.111803549487895,52.36702441866568
2101,5.141234468831467,0.3986623586073854,13.200787489812624
2102,17.054957378078484,27.443659236498178,18.515912019953277
2103,3.301333639971741,11.581844357153033,8.248945700240924
2104,0.8020077570714363,13.333654869512486,27.64040307676859
2105,8.319536596971375,10.216881574219272,10.381577718869096
2106,17.015553867641273,7.384460142610749,9.8231030818649
2107,4.304793652846058,11.072817662355604,8.729999369084759
2108,1.481655964232516,21.789276005825016,10.861233174565214
2109,4.981171727436106,9.742349088794754,13.122746974092365
2110,2.1907893731626626,25.165113158148454,1.0468397572686752
2111,9.415394861467945,41.68485518081364,6.753504791214084
2112,5.760653481546413,1.6343701855405257,34.22422368566166
2113,15.804483866084054,28.846779140623518,17.403318238652272
2114,17.15950616893386,14.237460226464949,28.511485991782568
2115,1.0198423333150366,2.3883494768733655,3.492608353996646
2116,8.045570583766192,20.336065487321633,36.972251624827976
2117,2.7143502957262626,4.591290486229283,17.55846666268004
2118,13.740187791342052,34.902689404353936,22.632129311806153
2119,2.1974907363976044,8.24235361209517,0.1156826306898111
2120,15.9784193296299,19.681248026878492,46.281525436946765
2121,0.9082052795082589,31.11975833400313,30.310674153655285
2122,0.5573893278893287,1.666958771612748,4.785845475213385
2123,2.1202754587632597,8.445362755908935,8.786151332077289
2124,2.3718416421074977,12.456468823289349,12.018121378222716
2125,10.299833627504142,14.407556192743485,8.665974027792558
2126,1.7266159462720907,0.941477173533734,33.81953442721056
2127,2.2500175556355657,2.8099335701399255,3.6258254278688185
2128,14.066847291867404,2.9138243540382973,26.541256226936355
2129,6.9343721484119705,6.349045771143739,6.0140102659530825
2130,2.5683915690692487,1.0708020645180625,8.114009534826849
2131,0.13038535466801449,8.980401010473592,4.696291590775502
2132,11.841314040428543,5.572595637992748,18.904678496153963
2133,2.073646053825911,1.0482858732531994,14.976570497524119
2134,5.255491844276477,0.33908564439379063,5.979384940366785
2135,3.21749699693833,21.559958491466077,17.64430070149438
2136,27.0445408831834,26.687940093456206,12.988896173722154
2137,2.032133247116491,10.45916876334573,33.10954347068562
2138,11.94408675313737,7.476923465907291,32.05391728422414
2139,8.732453877750281,9.779284009506135,22.29319499292086
2140,6.441749934640015,23.500870102640448,9.376202827319148
2141,0.018834587146287163,16.562068587707657,23.083537927067333
2142,19.7162738831573,25.814544408688135,11.779736813140389
2143,7.984790339383586,2.682909079418131,9.047344940563363
2144,0.4772148312863713,9.588001196427978,5.806819434211402
2145,9.922307491691313,31.100280808151012,28.214472951248624
2146,5.331417023784567,12.072149722588854,16.017938014280197
2147,3.5892011131980865,1.19226336489632,13.720704196869818
2148,14.09939344998234,1.9384692417415383,47.612709032033905
2149,4.934804619928457,2.9457679492918345,8.708369652927892
2150,10.356027049102124,10.953919520146826,40.01126852321224
2151,1.8597602738092576,6.788048013980031,2.7543120110219235
2152,3.7209752485345007,2.323998940509952,31.15695792538466
2153,3.9019593572711244,6.1018382250055865,27.308926584491985
2154,2.0217736869484213,17.681652698482083,5.567705897769287
2155,9.208479087877478,7.603057853187096,7.0747539266410655
2156,2.816448008267699,0.6381472192098343,9.741597286343165
2157,3.7784475740079273,15.868409007495828,5.609065441161363
2158,16.629624949755325,31.064126425678953,30.033842531387627
2159,13.86417029932427,19.797874317609768,2.4936582074219036
2160,11.437725493595224,21.424063502193704,3.5382275846650373
2161,0.15267244954202397,14.577878929388788,28.121959988717435
2162,7.610354344951325,9.305392614303834,5.108518719432716
2163,38.62013900468005,45.97957159697749,54.94341352518439
2164,0.7247066120262815,28.023668573007555,10.697185351529555
2165,6.607915498436057,25.178931419538088,32.25893857035443
2166,9.712036336935682,8.715959153298172,26.330230918266423
2167,5.433655723041731,20.92134617736503,1.7080563702958784
2168,27.534744915068387,26.248273319475068,68.9148484103015
2169,3.946629222826605,11.37898151466599,64.76444317935966
2170,2.5450250359342874,11.656842069612665,16.820787979197476
2171,0.4463374462672647,11.316515248768589,35.821035113123685
2172,13.561908541156328,17.834888738671964,16.793568052026984
2173,1.7411481217990072,13.253974804696924,13.498726786540995
2174,5.702967827922542,54.11063381767392,75.75736587324084
2175,12.483006789748572,25.370872222432297,39.4905410156621
2176,0.8279600425291438,28.144375903356384,15.409762157011414
2177,0.37100652832294756,13.596977114559351,4.260953417634084
2178,9.015931341150036,18.36805267611244,1.478548933519761
2179,2.2096923892396205,1.7108526148027465,22.345582313383645
2180,7.521062444447381,3.798201246355717,35.8015410807335
2181,1.6961952333177521,32.59870992916012,6.718374194648391
2182,3.09649466390853,4.890451817056942,11.043810852261196
2183,13.146615531097126,12.07829890835238,13.914189002223637
2184,5.575544658532422,5.458941228347172,16.753358939266292
2185,9.698350085042478,17.39987956288249,18.412372765694784
2186,32.09710892551536,17.74258017551829,66.05969704296118
2187,2.5465129787705933,2.262239775334926,9.296891735128206
2188,8.037437325938683,20.731965911169624,15.382314610164542
2189,5.711599146295445,17.91981840488525,4.2699687743896
2190,42.56402346139468,40.95866864282121,39.91265368786543
2191,23.198767792414174,0.30397828603227595,11.02707632120017
2192,7.3941889554651965,5.977156700009118,14.843449879040449
2193,11.612411912501429,20.33447756783761,11.067821021280153
2194,0.489470126240267,17.58329635800346,41.27468802315333
2195,3.061549194211999,6.470046965647164,14.316323156187416
2196,14.36480385840656,11.376712578726028,41.9739601869251
2197,25.41299405058578,19.880748589374775,14.564625677640834
2198,7.127097007542318,5.642906513742275,22.975468789418017
2199,2.948453148839924,4.558466607336925,7.1301453689140075
2200,37.8848015150057,44.460437454819306,65.30622102932145
2201,21.577896683382743,12.385428988162543,20.070584732615234
2202,3.830450439323542,2.4035223769134255,0.03419075604206512
2203,5.378277934799556,3.6512970449704554,12.305355270777476
2204,9.374248197541576,6.005733529341285,30.426006806374687
2205,21.81799407720831,22.401855377153694,22.60625473927952
2206,20.48204823334383,10.476544118861945,45.917091643325044
2207,3.4001616437725204,13.26255388661967,25.781745196754642
2208,8.22278222793301,7.628672929771881,4.558847861219718
2209,10.154186984143017,14.43690017369538,11.274249495457518
2210,4.411986629088005,17.265252925678567,7.881501609546262
2211,4.789005864371312,2.2419572606794134,37.62695636560893
2212,31.995967612261232,51.51455733489126,34.066159447851454
2213,5.906607823222885,1.51374413369307,0.9793432316015256
2214,1.5820836541095815,6.0774039402730295,20.522210185251758
2215,4.43991382367183,0.16098851110405832,16.657086515775845
2216,6.1393363592895405,1.5405463436575175,11.15789026085399
2217,3.4281081274153706,7.795935938809492,4.074077987174718
2218,16.799897852621577,16.71720871708775,52.467298411882624
2219,25.873952256093833,21.957985151659273,57.480592132298185
2220,5.620614832486027,14.387309372413926,35.986538532652766
2221,3.780210171050811,21.547731589861726,20.762047476635495
2222,2.2256472076505958,1.7112473413615632,12.594366542633892
2223,2.511400541732243,5.928499515577144,9.520836504365882
2224,4.675599181337844,3.174455919777145,2.383643669879305
2225,6.377880110645037,26.797039611078603,37.77734294079664
2226,3.5339087279517827,19.102887457996005,3.1015095218934334
2227,56.92106447470701,4.367339560075919,0.6375714274178677
2228,21.8165124263123,8.786573375630155,57.51123801585514
2229,8.37595874510253,1.7377047051748846,5.291578324712724
2230,53.15223434121663,24.01673854572418,69.1674136831942
2231,1.0690349301705169,2.0725122556743756,6.800071243277259
2232,1.8118337152647968,15.500436813961926,5.617361425937418
2233,8.77104295314129,10.98770182163976,4.839036049508792
2234,8.246916948620377,15.355385554711274,7.654380019654026
2235,10.574026246065344,7.753111186498614,12.438919174130504
2236,4.261267244996057,4.261267244996057,11.802674370672072
2237,2.7838324506230663,3.1740683002673578,5.184458174559715
2238,8.813424209828042,46.46352652776701,20.856651904457173
2239,3.945179809714297,13.861735080799257,18.613765822677507
2240,0.8342452360758408,1.058668387583738,8.311013882811501
2241,2.6718264922301813,0.7243974582314223,14.326343278227625
2242,4.489847863534898,18.55687154391388,36.14963809368331
2243,1.7477074089924969,13.55267532750429,1.0390737025506525
2244,3.010073050577951,16.227597929756854,5.938311990179862
2245,4.63068093642508,24.26443863155552,53.86182238517618
2246,0.2890808242594005,6.806948116926577,7.730460179582778
2247,16.83594115202053,7.643473456800331,14.639733309993595
2248,15.349307243612088,2.7848180528733337,24.588690836919483
2249,31.68579504113142,30.13926595477965,1.648803171920882
2250,4.342207490318465,11.599823179102444,1.2698748077104796
2251,2.9978260926874682,10.000182405090321,19.77424995371541
2252,4.991526003026195,2.620021779883004,5.845811227835455
2253,0.7720224124954598,17.64558775489151,0.36638601713543295
2254,2.1941691959472536,25.241123792982904,24.09575825537017
2255,3.1853353458768368,5.941721971252932,1.7402486666126151
2256,0.0870417494950333,7.4827208693278315,13.474284806434868
2257,12.042407630911516,22.09130638575221,45.035891813351945
2258,27.25406487479963,46.77265459742966,65.91524745058521
2259,11.485028500844251,13.71569412718867,14.414277367431595
2260,0.9931410082605225,15.78475017509362,27.90299146210343
2261,1.1655241671698988,4.252169173145862,15.968859988501347
2262,1.3093565337270157,2.5683797194949314,24.980065659714583
2263,1.218922317994469,11.733089684771357,22.358819605578546
2264,7.0481528082709985,1.7979472082586625,13.150502374586779
2265,9.597801300643932,26.64176918194467,34.72406073435091
2266,7.094254299735653,11.591545423184186,2.5682204576661007
2267,4.756854075196611,1.5304317112800563,46.45349327383957
2268,10.405197714196518,38.49102881580943,45.53689609546747
2269,10.46680176565338,46.97169735858295,59.63670147661948
2270,12.590867717862366,19.802793003169015,18.212427568945593
2271,29.386971618334,6.428372400505339,13.768466178215306
2272,0.025912625398859745,18.339146367737236,22.009770475196717
2273,0.5220971201711109,22.3507606942716,20.69129952827143
2274,3.436873917493166,10.228320604522082,7.306901915867009
2275,9.589650628728108,10.62332288851142,9.694803502428417
2276,13.731087528431793,16.056474677642363,35.0100364429595
2277,32.67378973109093,39.249425670904536,42.6166134370587
2278,12.812686024572542,17.258038674791187,4.188945636236639
2279,2.3420927048494207,38.87162613475435,11.887705825392516
2280,10.916150190982965,2.754888346808521,8.515818003328373
2281,10.287702556537809,43.503506397633366,34.468918704115126
2282,5.895654608973274,15.754309856282006,26.280022380595227
2283,5.039260888997518,10.271047859154987,6.314209337794125
2284,8.24028379058575,27.920430788643202,19.57514603009217
2285,2.4807881723889906,11.771855054102424,0.9913081885757649
2286,2.9551357070911806,8.306219945813837,2.427802452711397
2287,0.5500674616064885,2.830149986296817,0.7334538148329841
2288,7.891828861537179,24.127360240589095,30.576033543051253
2289,7.152263123072657,37.346353491504004,22.450210542809657
2290,3.770615008631097,7.343779100107547,0.3791263902768236
2291,3.3590877191547577,3.715995970981581,13.077497478668278
2292,6.279361239319556,33.504748362051146,45.935811815472334
2293,1.8783830032733349,15.343643444199522,20.4945996830275
2294,4.05860064309033,7.34659091141512,17.771754306176376
2295,7.988458642967245,28.473825707137543,30.877441233046277
2296,1.2353403904909328,10.08631833082119,0.4911617921156264
2297,0.258427817140344,8.697466573258879,1.1357244974699796
2298,1.83146683099217,15.962338593312403,7.159033388171103
2299,7.688923173379678,17.46061347526431,6.750921355115054
2300,8.188885304345476,11.830813959758231,21.00651570636792
2301,3.859753025391214,21.78364729615612,14.763672216139895
2302,6.3449022814926295,11.551177071249988,5.0316466088285665
2303,14.228219536425788,6.012654728319095,14.65229373486792
2304,1.5034812096951669,8.747758417970175,13.602588629484046
2305,5.801416301978449,4.031070908927262,0.6418748858282797
2306,4.618657979014255,1.665810705538636,8.336122581430402
2307,12.777528063234875,47.48632259396206,55.9887769922423
2308,13.732721742652906,4.643486795777925,24.839150063093456
2309,24.81076293408043,24.81076293408043,3.2735987299149087
2310,1.486269082119719,4.279396967420293,8.27462319796313
2311,2.823589117843831,6.3580811809253746,5.593663897286522
2312,1.4079753771857924,0.5234020473463517,13.437966194246314
2313,20.33685373006631,8.136462686055538,15.99523365442542
2314,8.720797023491542,1.6599695807111061,34.34592234790193
2315,13.35950359156638,18.64138554815345,42.606625965715295
2316,5.73820441088894,2.2051656204905186,12.05171358423513
2317,3.6865752405294003,5.920082916610951,17.12964807044844
2318,7.141028158963168,3.8530224400760833,28.66699798939463
2319,2.212546001977671,4.185647831985634,9.099422683344478
2320,14.905468855695574,37.3920394337505,18.432283542202967
2321,0.6468477150452401,18.135096300347826,13.576372597353753
2322,20.928809173826686,17.57015449183013,47.92800909330103
2323,7.637953530965788,7.637953530965788,9.151882844117765
2324,1.802903670340779,15.200936532780634,40.94332787291397
2325,2.3890617963105,0.8105622471245795,9.435221320811891
2326,2.7628437195052484,17.586657381850948,10.413890339842098
2327,4.431445972118908,4.431445972118908,8.797599432456224
2328,2.486778620871533,8.663997690394233,3.018358776812626
2329,40.56043834632781,40.56043834632781,62.69227026816226
2330,1.9010459680709317,1.5563942952431944,1.8174842622372012
2331,4.512748676389666,1.8690283020948062,10.190741879544179
2332,2.307031747760746,9.590194100822814,14.74897618094436
2333,11.799029683625683,2.8338682201104817,13.904746875526037
2334,0.30256640093594456,9.262322904966553,7.627398372828679
2335,18.195779386708974,13.70157137841742,48.292837727925885
2336,3.794878043661697,2.2408610072245096,32.024968820915966
2337,9.106827141632976,1.6169374386961906,15.450830453633195
2338,3.7063874805640324,0.9138896082691161,0.021710459189819176
2339,4.416887860425874,20.680764735383363,19.0597463935528
2340,7.716784855737707,5.8645376859900225,7.950882056137971
2341,3.5868996463332152,8.492673355888215,2.9525225785783533
2342,1.227509842983494,7.871363374995539,2.8021756102795905
2343,3.4998482031205924,34.96844561790368,44.67268790124221
2344,2.2174801732064395,8.53571682703911,13.456525722548633
2345,1.1211366133905258,9.378665122531183,23.066783483595007
2346,5.18290735429747,13.041475533712003,1.5527594816400239
2347,5.313136530735704,7.6122546559733735,29.516943106121413
2348,1.0629758342422484,11.135970943132635,17.879193953892326
2349,3.327827861831821,2.474813247620787,11.323009977725647
2350,4.506167558778117,0.35513711617622334,4.228384934576553
2351,4.393115714963088,8.468393325968577,28.474938610789835
2352,3.3843581898580766,5.935236304876028,25.98490585151717
2353,18.495231412036603,2.4584972976079627,22.448333890663577
2354,5.455405652371127,33.608432379591676,42.06457848519614
2355,7.744091081522669,29.918068105071114,2.3681570858429524
2356,20.908921860351846,29.76781928338746,44.686478142734614
2357,47.42421983797888,1.128144801396914,9.50910978109627
2358,11.840099302468047,8.704234499964713,18.55172923932031
2359,12.599579218496928,11.214913434250747,17.883689579286056
2360,3.274818409089832,12.710718224302902,3.4716760028298594
2361,0.5723933529182972,52.24181033980814,47.7352281707706
2362,1.1880680019406427,17.03090941078873,7.628824758907218
2363,16.55191059895631,13.6298646564874,40.61990281205361
2364,9.107118258723219,23.710232714347086,44.59829786746576
2365,8.180591692665843,26.476282278068,22.793923482992156
2366,9.023721489465743,13.532025042796263,4.856757497249461
2367,24.138896246884826,18.277609928874853,5.574971460562352
2368,0.2266965976152875,6.1045984732674015,44.48658580002146
2369,1.3057929384511624,25.201371062149647,16.123334949417583
2370,7.051804880703834,13.099994034083863,13.997500511745887
2371,3.250972507339384,37.012275148480654,44.54343958638576
2372,34.030438099184664,37.67188849750113,78.05252883691728
2373,0.2350744001517242,7.461655431327088,28.632398419461133
2374,3.455969843915497,14.660628337029053,11.231632402603822
2375,17.004781740017748,35.136189024414946,61.08896952576512
2376,4.120862767888042,1.242707354233822,7.803116876370183
2377,3.488545282712437,5.8250557951979545,6.171300396570402
2378,0.6827912515206691,11.626981945678224,10.096558440965325
2379,5.986826269943656,3.5103485414081703,15.263039908142296
2380,5.545055777717749,7.102564097651026,5.738528996650217
2381,2.4210353824982107,2.4797440035339307,19.892297192655164
2382,7.784548268677057,28.464158560451573,2.7601769402650547
2383,4.710079978187679,1.427556382136558,9.115871493648484
2384,2.6226046367756197,8.087658183469188,3.047431620679646
2385,5.5560028298319395,4.171888744757309,38.976068570401
2386,29.88688151526317,20.358129151214612,9.650433572633965
2387,7.714435880059572,5.553168731303263,3.9044592598010084
2388,2.350772192364275,6.127174694143193,8.496783011925011
2389,3.3331590460489426,10.491033299783545,29.533839652253025
2390,1.2005021185507445,16.31442767414238,2.4806777402658895
2391,4.707589271722782,5.914414337455973,20.176860563432097
2392,5.084995249378636,9.468767288167982,2.883379789876571
2393,1.557873473415265,26.639659417094897,59.75488387525867
2394,15.339277703233961,18.770183447984238,11.65355728786409
2395,5.287639403386521,5.152759330171051,12.753085848448379
2396,1.9206295721821078,9.130668448473031,3.0042786566450133
2397,3.2135053807886464,7.45144538112929,26.090244050386673
2398,4.104659729511887,32.507968500979636,20.571770337389935
2399,2.8990935457960134,9.971673841093764,20.617251627951404
2400,14.403626599209304,2.7000611173539255,22.31148353691181
2401,3.799251867590023,13.453356625472743,5.675975513885497
2402,6.409772415875473,36.000354974806925,36.850969740305885
2403,12.649306615880093,12.649306615880093,49.823245619272456
2404,5.191860363973035,5.943806469155412,6.4045582661754565
2405,21.961057078796486,6.543758420172318,33.179666280014445
2406,3.608718122208302,18.82896833171842,16.50052916073394
2407,14.523901680190303,27.96370237139471,17.290545075870686
2408,7.327336919248729,11.353751970514633,8.519381493814862
2409,6.027268337018512,13.801198268041148,10.041741775689147
2410,7.2579381412623665,3.233116061771046,22.857337144996883
2411,2.5645084488939327,17.756657764967844,34.66945532628112
2412,3.5477279455796236,36.836759744094294,43.58199124976615
2413,3.990893151826384,15.26200465570156,23.393907691421774
2414,1.9765744062718262,9.691088231738604,13.585805080624542
2415,1.379842492338554,5.509928018869317,18.52994595238917
2416,7.081947206810894,0.020853426368878658,15.308425125595036
2417,1.6775436144584255,9.162887852438983,14.47474420606932
2418,6.4906724994171014,2.0277030653101242,11.357189559660778
2419,10.198483612100212,3.6697834193559657,1.1809901202549113
2420,2.646005391824086,10.72596690403539,1.7405727963405915
2421,5.6365671029364535,2.2909296689759486,27.16088387697937
2422,0.31033996817591003,30.346473093057043,32.26259853887693
2423,10.06383682461852,29.78365088113516,0.3342368055152747
2424,3.8516663457708837,3.063889851755972,11.95382442524667
2425,1.324187155141857,2.7695131563786397,24.003591291187018
2426,6.282783078133601,5.610544479671766,1.4951354441961549
2427,1.7013265585490984,13.59281647052535,26.969638556540197
2428,4.272069345323743,1.9126841842203532,1.1805637641825655
2429,11.758784566589725,16.9107401334729,22.41680054347985
2430,4.541207414724937,5.3146561595636115,28.86740561507252
2431,1.8285207155286116,0.36675668979592047,1.1229506682805237
2432,14.653728906888226,15.281015171915751,4.426930672099319
2433,0.4233118246970946,21.829234013595823,13.29507018532017
2434,4.363265316345419,2.348356247937673,9.39242815389457
2435,17.939944710851307,14.120943616496055,20.850505379535694
2436,19.31553101595412,37.38897356511504,7.763828417532437
2437,5.519128215147731,9.64809232506262,0.5418676164086236
2438,6.286976604526917,6.483455155626832,13.197624891102077
2439,1.3688097531153005,11.418463787717883,23.76618666677618
2440,19.592175135350573,19.592175135350573,14.684833563547755
2441,0.09373202948027615,18.166498513724,37.68171422667997
2442,0.2647515745944702,3.3486060480690867,12.057833100566157
2443,15.262856195728958,6.536468859393182,45.2053276961428
2444,5.768569953222713,5.928615156573848,8.845293835151185
2445,4.020743963177981,17.44283283050906,18.055764097754746
2446,3.9664386904847344,0.7409843969592682,20.72743925220907
2447,5.402072039766747,20.391647955750763,51.77677177680517
2448,1.188861808866875,4.807366955820818,9.656947461487668
2449,16.324470683039216,22.322240817461832,0.9526814079782397
2450,5.3336560193772655,12.815062302631105,11.388697045474458
2451,1.0620585112884626,14.963171529792039,30.173676875906462
2452,3.6980932741024333,12.019414411283876,8.324307923036692
2453,7.098679814255895,16.154304828306536,29.910237047013357
2454,8.664754671900482,5.252924341661526,35.91574931478705
2455,7.4052298579940725,9.520799512143185,4.76315232246904
2456,4.8160882250371735,17.421063036001236,22.4202648102193
2457,2.46722426018664,1.824672199192591,29.747255894919405
2458,8.651462003085186,46.91149411689687,23.942832281388668
2459,4.85274633409982,25.34309997129857,35.24610449331186
2460,4.844794802581831,12.656340899909338,4.779155762667813
2461,12.828535114399848,3.4761317046297364,13.598773157693579
2462,5.431169905756477,5.431169905756477,6.3651518838800945
2463,7.9329409450884185,2.1714187308206654,1.8553179599957446
2464,5.355812795035661,3.46135446490338,21.45925653506086
2465,3.964550326399298,5.092366957912102,4.641639815406663
2466,3.512847206493518,6.981612762624252,39.92337153317469
2467,3.221332793839892,13.139501695552454,11.912344275137244
2468,6.038512571226505,20.71316227170496,32.52410654577568
2469,0.448658989776348,0.7473245306914436,5.747284844991626
2470,21.478024239501597,13.952020280105161,32.16920794315245
2471,1.149220967947187,12.65987475051061,4.279729451103549
2472,1.5999393429865734,5.173103434463023,3.019654347374015
2473,1.3680903530304107,15.044055261846523,19.635815032760277
2474,1.122049844765641,11.428337324131803,0.3083301781235974
2475,10.61361659525744,13.01847730541283,43.37998721006744
2476,10.160371774300046,23.524730330391648,10.325037586475133
2477,1.9150542412966765,9.940759797762054,20.34606716219922
2478,7.476671813089183,8.072749918793562,25.401430264026388
2479,35.656443499561746,35.656443499561746,18.481866230547254
2480,8.585399737093098,3.7227424891648155,12.419322323480813
2481,0.7719747789635676,0.7122204095295501,22.761995321821715
2482,0.5955854079713987,18.367347435252,29.09649924648069
2483,3.5495984595048498,7.864538839370297,5.982944315335487
2484,2.981952706813594,12.343307042989714,2.9599061514649563
2485,4.430422095905612,8.059531401856077,36.58952597329211
2486,17.050759729057265,4.525093557738966,25.763208070770656
2487,7.863511226841865,4.704268451666977,8.671587823139518
2488,19.902284191170878,9.171700473485942,1.5971359082372771
2489,3.445108271414007,5.425885258465414,6.323411990794142
2490,5.724447051739965,8.095844659293485,14.035194275579315
2491,9.430799593122742,42.609127019916954,38.80893557061907
2492,5.127239628998545,21.831657161543383,37.31551036058885
2493,4.327107822599828,12.142499645957095,36.49104398095511
2494,1.7619150504966967,6.4674786936248125,14.926028201018113
2495,5.630715356262101,3.6111713658812192,26.27582196870754
2496,9.945252394354583,9.519626235618404,41.847888730319994
2497,5.157979610088802,2.405753788537929,23.292270576839613
2498,8.850039608750805,16.890245778761944,9.165719447426937
2499,3.267798014511797,8.917056695020193,23.967299478674022

